Minimizing couplings in renormalization by preserving short-range mutual information

The connections between renormalization in statistical mechanics and information theory are intuitively evident, but a satisfactory theoretical treatment remains elusive. Recently, Koch-Janusz and Ringel proposed selecting a real-space renormalization map for classical lattice systems by minimizing the loss of long-range mutual information [Nat. Phys. 14, 578 (2018)]. The success of this technique has been related in part to the minimization of long-range couplings in the renormalized Hamiltonian [Lenggenhager et al., Phys. Rev. X 10, 011037 (2020)]. We show that to minimize these couplings the renormalization map should, somewhat counterintuitively, instead be chosen to minimize the loss of short-range mutual information between a block and its boundary. Moreover, the previous minimization is a relaxation of this approach, which indicates that the aims of preserving long-range physics and eliminating short-range couplings are related in a nontrivial way.

==> datar.dat <==
0.09232587429261785	0.0004313906327659822	0.0004313906327677586	0.0003103214804909271	0.0005873284753583619	0.	0.0011211852275962997	0.0011211852275962997
0.09391703249190272	0.00044391360358028324	0.0004439136035803046	0.0003192227603341462	0.0006053373147527888	0.	0.0011585349878403609	0.0011585349878403609
0.09550819069118761	0.00045652467522093085	0.00045652467522093085	0.0003281781459745555	0.0006235313342171775	0.	0.0011964401493456533	0.0011964401493456533
0.0970993488904725	0.00046921967761234465	0.0004692196776157692	0.00033718426947008094	0.0006419064777164975	0.	0.0012348979667194079	0.0012348979667194079
0.0986905070897574	0.00048199444335778307	0.0004819944433595594	0.00034623775996970224	0.0006604586919489583	0.	0.0012739056956308462	0.0012739056956308462
0.10028166528904228	0.0004948448077012244	0.0004948448077013312	0.00035533524371192935	0.0006791839263240527	0.	0.0013134605927221502	0.0013134605927221502
0.10187282348832719	0.0005077666085578676	0.0005077666085595158	0.000364473344122847	0.0006980781329617873	0.	0.001353559915599621	0.001353559915599621
0.10346398168761206	0.0005207556864865861	0.0005207556864898398	0.0003736486818330599	0.0007171372666712345	0.	0.0013942009227891038	0.0013942009227891038
0.10505513988689695	0.0005338078846971833	0.0005338078846973542	0.0003828578747745379	0.0007363572849504696	0.	0.001435380873687187	0.001435380873687187
0.10664629808618184	0.000546919049042108	0.0005469190490436922	0.0003920975382162497	0.0007557341480058988	0.	0.001477097028532509	0.001477097028532509
0.10823745628546673	0.0005600850280212788	0.0005600850280228415	0.0004013642848237442	0.0007752638187081722	0.	0.001519346648365649	0.001519346648365649
0.10982861448475162	0.0005733016727720338	0.0005733016727738102	0.000410654724720785	0.0007949422626157633	0.	0.001562126994976688	0.001562126994976688
0.1114197726840365	0.0005865648370723251	0.0005865648370725814	0.0004199654655460232	0.0008147654479550026	0.	0.001605435330884562	0.001605435330884562
0.11301093088332138	0.0005998703773479827	0.0005998703773482605	0.0004292931125129878	0.0008347293456391575	0.	0.0016492689193013913	0.0016492689193013913
0.1146020890826063	0.0006132141526649913	0.0006132141526664686	0.00043863426846351864	0.0008548299292466892	0.	0.0016936250240810174	0.0016936250240810174
0.11619324728189118	0.0006265920247419411	0.0006265920247419411	0.0004479855339412269	0.000875063175034841	0.	0.0017385009096958983	0.0017385009096958983
0.11778440548117605	0.0006399998579359359	0.0006399998579388051	0.00045734350723608617	0.0008954250619209592	0.	0.0017838938411982004	0.0017838938411982004
0.11937556368046094	0.0006534335192861784	0.0006534335192865416	0.00046670478445386295	0.0009159115715195368	0.	0.0018298010841897923	0.0018298010841897923
0.12096672187974583	0.0006668888784703101	0.0006668888784706945	0.00047606595957972386	0.0009365186881165122	0.	0.0018762199047815996	0.0018762199047815996
0.12255788007903072	0.000680361807836299	0.0006803618078367049	0.0004854236245181877	0.0009572423986674171	0.	0.0019231475695515967	0.0019231475695515967
0.12414903827831561	0.0006938481824247179	0.0006938481824264942	0.000494774369189476	0.000978078692832157	0.	0.0019705813455505265	0.0019705813455505265
0.12574019647760049	0.0007073438799499622	0.0007073438799504107	0.0005041147815630605	0.0009990235629488526	0.	0.002018518500217697	0.002018518500217697
0.12733135467688536	0.000720844780819342	0.0007208447808211184	0.0005134414477335524	0.0010200730040638855	0.	0.0020669563013912796	0.0020669563013912796
0.12892251287617026	0.0007343467681484635	0.0007343467681489548	0.0005227509519683818	0.001041223013917353	0.	0.0021158920172564136	0.0021158920172564136
0.13051367107545514	0.0007478457277675049	0.0007478457277675049	0.0005320398767971185	0.001062469592971848	0.	0.002165322916315492	0.002165322916315492
0.13210482927474004	0.0007613375482436299	0.0007613375482454063	0.0005413048030593153	0.0010838087444120332	0.	0.002215246267380499	0.002215246267380499
0.13369598747402495	0.0007748181208715459	0.0007748181208727669	0.000550542309951377	0.0011052364741372042	0.	0.0022656593395005923	0.0022656593395005923
0.13528714567330982	0.000788283339716597	0.000788283339716597	0.0005597489751313056	0.0011267487908022305	0.	0.002316559401979568	0.002316559401979568
0.13687830387259473	0.0008017291016047491	0.0008017291016053471	0.0005689213747464981	0.0011483417058182652	0.	0.00236794372431748	0.00236794372431748
0.1384694620718796	0.0008151513061595026	0.0008151513061606596	0.0005780560835207172	0.001170011233346923	0.	0.0024198095762036982	0.0024198095762036982
0.1400606202711645	0.0008285458558014256	0.0008285458558032019	0.0005871496748046162	0.0011917533903354675	0.	0.002472154227466335	0.002472154227466335
0.14165177847044938	0.000841908655780748	0.0008419086557814102	0.0005961987206569741	0.0012135641965235126	0.	0.002524974948072915	0.002524974948072915
0.14324293666973426	0.0008552356141846519	0.0008552356141864283	0.0006051997919002076	0.0012354396744498584	0.	0.0025782690080796765	0.0025782690080796765
0.14483409486901916	0.0008685226419685413	0.0008685226419696127	0.0006141494581953986	0.0012573758494848681	0.	0.0026320336776296787	0.0026320336776296787
0.14642525306830406	0.0008817656529665928	0.0008817656529665928	0.0006230442880980583	0.0012793687498342866	0.	0.0026862662269114103	0.0026862662269114103
0.14801641126758894	0.0008949605639189467	0.0008949605639196942	0.0006318808491383168	0.0013014144065534414	0.	0.0027409639261301117	0.0027409639261301117
0.1496075694668738	0.000908103294493717	0.0009081032944947245	0.0006406557078785131	0.0013235088535737277	0.	0.0027961240455093113	0.0027961240455093113
0.15119872766615872	0.0009211897673116643	0.0009211897673116643	0.0006493654299911174	0.0013456481277258367	0.	0.0028517438552419206	0.0028517438552419206
0.1527898858654436	0.0009342159079696549	0.0009342159079704666	0.0006580065803208995	0.0013678282687476719	0.	0.0029078206254859245	0.0029078206254859245
0.1543810440647285	0.0009471776450689734	0.0009471776450698064	0.0006665757229598912	0.0013900453193068261	0.	0.0029643516263295937	0.0029643516263295937
0.15597220226401337	0.0009600709102346013	0.0009600709102355233	0.0006750694213068507	0.0014122953250308799	0.	0.003021334127773746	0.003021334127773746
0.15756336046329825	0.0009728916381538776	0.0009728916381547535	0.0006834842381525739	0.0014345743345209347	0.	0.003078765399711773	0.003078765399711773
0.15915451866258312	0.0009856357665945685	0.0009856357665945685	0.0006918167357397378	0.001456878399383959	0.	0.003136642711919241	0.003136642711919241
0.16074567686186803	0.0009982992364415014	0.0009982992364424197	0.0007000634758346645	0.0014792035742417654	0.	0.0031949633340111892	0.0031949633340111892
0.16233683506115293	0.0010108779917201306	0.0010108779917219072	0.0007082210198084594	0.0015015459167719233	0.	0.003253724535444171	0.003253724535444171
0.16392799326043783	0.0010233679796395876	0.0010233679796413638	0.000716285928693948	0.0015239014877282573	0.	0.003312923585485042	0.003312923585485042
0.16551915145972268	0.0010357651506080865	0.001035765150609069	0.0007242547632664156	0.0015462663509553608	0.	0.0033725577531980608	0.0033725577531980608
0.16711030965900758	0.0010480654582829838	0.0010480654582847603	0.0007321240841227184	0.0015686365734420035	0.	0.0034326243074283575	0.0034326243074283575
0.1687014678582925	0.0010602648595946678	0.001060264859595693	0.0007398904517438719	0.0015910082253165494	0.	0.0034931205167754477	0.0034931205167754477
0.1702926260575774	0.0010723593147777067	0.0010723593147777067	0.0007475504265689533	0.0016133773799023566	0.	0.0035540436495863437	0.0035540436495863437
0.17188378425686227	0.0010843447874240618	0.0010843447874247702	0.000755100569078597	0.0016357401137360415	0.	0.0036153909739391494	0.0036153909739391494
0.17347494245614714	0.0010962172445017511	0.0010962172445017511	0.0007625374398620235	0.0016580925065996313	0.	0.003677159757612723	0.003677159757612723
0.17506610065543202	0.0011079726563942608	0.0011079726563949265	0.0007698575996917487	0.0016804306415507879	0.	0.0037393472680905568	0.0037393472680905568
0.1766572588547169	0.0011196069969594742	0.0011196069969617382	0.0007770576096065998	0.001702750604958992	0.	0.003801950772532807	0.003801950772532807
0.1782484170540018	0.0011311162435478877	0.0011311162435478877	0.0007841340309768813	0.0017250484865304252	0.	0.0038649675377744755	0.0038649675377744755
0.1798395752532867	0.0011424963770445987	0.0011424963770452004	0.0007910834255913564	0.0017473203793501044	0.	0.003928394830286996	0.003928394830286996
0.18143073345257157	0.0011537433819171718	0.0011537433819171718	0.0007979023557227118	0.0017695623799177326	0.	0.003992229916191551	0.003992229916191551
0.18302189165185648	0.0011648532462621615	0.0011648532462621615	0.0008045873842110146	0.0017917705881636023	0.	0.0040564700612350044	0.0040564700612350044
0.18461304985114138	0.0011758219618382868	0.0011758219618407647	0.0008111350745506973	0.0018139411075144603	0.	0.00412111253077295	0.00412111253077295
0.18620420805042626	0.00118664552411739	0.00118664552411739	0.0008175419909505187	0.0018360700449089429	0.	0.004186154589762101	0.004186154589762101
0.18779536624971116	0.0011973199323205047	0.0011973199323217863	0.0008238046984188869	0.0018581535108390542	0.	0.00425159350274806	0.00425159350274806
0.189386524448996	0.0012078411894805127	0.0012078411894805127	0.0008299197628505907	0.0018801876193928332	0.	0.004317426533853836	0.004317426533853836
0.1909776826482809	0.0012182053024704955	0.0012182053024722718	0.0008358837510963515	0.0019021684882941537	0.	0.00438365094676962	0.00438365094676962
0.19256884084756581	0.0012284082820615933	0.0012284082820633697	0.0008416932310478679	0.0019240922389354971	0.	0.004450264004739532	0.004450264004739532
0.1941599990468507	0.0012384461429725284	0.0012384461429725284	0.0008473447717133305	0.001945954996423419	0.	0.00451726297055551	0.00451726297055551
0.19575115724613557	0.0012483149039068148	0.0012483149039089793	0.0008528349433062749	0.0019677528896177706	0.	0.004584645106543156	0.004584645106543156
0.19734231544542047	0.001258010587624845	0.0012580105876252117	0.000858160317317078	0.001989482051180095	0.	0.00465240767455245	0.00465240767455245
0.19893347364470537	0.0012675292209669085	0.0012675292209672537	0.0008633174665986534	0.002011138617603919	0.	0.004720547935955965	0.004720547935955965
0.20052463184399025	0.001276866834936875	0.0012768668349383274	0.0008683029654541842	0.0020327187292740003	0.	0.004789063151635072	0.004789063151635072
0.20211579004327515	0.0012860194647211205	0.001286019464721423	0.0008731133897044417	0.002054218530495592	0.	0.004857950581965795	0.004857950581965795
0.20370694824256003	0.0012949831497769796	0.0012949831497769796	0.0008777453167904061	0.002075634169549195	0.	0.004927207486822706	0.004927207486822706
0.2052981064418449	0.0013037539338551325	0.0013037539338553925	0.0008821953258359224	0.002096961798730702	0.	0.004996831125565508	0.004996831125565508
0.2068892646411298	0.0013123278650806313	0.0013123278650824077	0.0008864599977533526	0.002118197574409361	0.	0.005066818757033888	0.005066818757033888
0.20848042284041468	0.0013207009959910914	0.001320700995992868	0.0008905359153041077	0.0021393376570525936	0.	0.005137167639534505	0.005137167639534505
0.21007158103969956	0.001328869383605357	0.001328869383605357	0.0008944196631950438	0.00216037821129389	0.	0.005207875030844608	0.005207875030844608
0.21166273923898446	0.0013368290894798063	0.0013368290894799806	0.0008981078281802524	0.0021813154059828264	0.	0.005278938188208848	0.005278938188208848
0.2132538974382694	0.0013445761797485107	0.0013445761797486638	0.0009015969991021512	0.0022021454142051684	0.	0.005350354368306187	0.005350354368306187
0.21484505563755427	0.0013521067252203966	0.0013521067252220411	0.000904883767028474	0.0022228644133748337	0.	0.005422120827292083	0.005422120827292083
0.21643621383683914	0.0013594168014016796	0.0013594168014034558	0.0009079647252960989	0.0022434685852462215	0.	0.005494234820736841	0.005494234820736841
0.21802737203612402	0.0013665024885860847	0.0013665024885860847	0.0009108364696281783	0.00226395411599516	0.	0.005566693603679892	0.005566693603679892
0.2196185302354089	0.0013733598718868314	0.0013733598718886077	0.000913495598200379	0.002284317196249447	0.	0.005639494430578341	0.005639494430578341
0.22120968843469377	0.001379985041336135	0.001379985041336135	0.0009159387117368818	0.0023045540211584737	0.	0.00571263455532066	0.00571263455532066
0.22280084663397867	0.0013863740919142333	0.0013863740919160096	0.000918162413602971	0.002324660790428439	0.	0.0057861112312388606	0.0057861112312388606
0.22439200483326355	0.001392523123638716	0.001392523123640496	0.0009201633098839507	0.0023446337083912316	0.	0.0058599217110853665	0.0058599217110853665
0.22598316303254845	0.0013984281911129097	0.0013984281911129097	0.000921937962691781	0.0023644689552297276	0.	0.0059340633139276545	0.0059340633139276545
0.22757432123183333	0.001404085443261873	0.0014040854432619512	0.0009234830197347429	0.002384162766044517	0.	0.0060085332366054565	0.0060085332366054565
0.22916547943111823	0.0014094910055267534	0.0014094910055301852	0.0009247951050350656	0.002403711364971688	0.	0.006083328716641065	0.006083328716641065
0.2307566376304031	0.0014146409986925505	0.0014146409986943269	0.0009258708364579929	0.0024231109753756978	0.	0.006158447004460989	0.006158447004460989
0.23234779582968804	0.0014195315489021053	0.001419531548902312	0.0009267068350394847	0.0024423578255183633	0.	0.0062338853498975395	0.0062338853498975395
0.2339389540289729	0.0014241587877421615	0.0014241587877421615	0.0009272997250978728	0.002461448148629885	0.	0.006309641002209365	0.006309641002209365
0.2355301122282578	0.0014285188522879864	0.0014285188522896169	0.0009276461342817134	0.0024803781829415223	0.	0.006385711210065695	0.006385711210065695
0.23712127042754266	0.001432607885193237	0.001432607885193237	0.0009277426936930713	0.0024991441717676565	0.	0.006462093221538807	0.006462093221538807
0.23871242862682757	0.0014364220347411307	0.001436422034744306	0.0009275860379616131	0.0025177423635457	0.	0.006538784284112991	0.006538784284112991
0.24030358682611241	0.0014399574549491564	0.0014399574549493665	0.0009271728053570678	0.0025361690119185564	0.	0.0066157816446893725	0.0066157816446893725
0.24189474502539732	0.0014432103056047914	0.0014432103056047914	0.0009264996378562209	0.0025544203757792887	0.	0.006693082549577901	0.006693082549577901
0.24348590322468222	0.0014461767523578923	0.0014461767523581452	0.0009255631812507074	0.0025724927193257656	0.	0.0067706842444946016	0.0067706842444946016
0.2450770614239671	0.0014488529668046973	0.0014488529668049714	0.0009243600852413576	0.0025903823121488597	0.	0.00684858397456962	0.00684858397456962
0.246668219623252	0.001451235126541031	0.0014512351265428074	0.0009228870035290263	0.0026080854292708463	0.	0.006926778984339989	0.006926778984339989
0.24825937782253693	0.0014533194152495598	0.0014533194152498766	0.0009211405938978825	0.002625598351209891	0.	0.007005266517760921	0.007005266517760921
0.24985053602182178	0.001455102022773679	0.0014551020227754554	0.0009191175183326126	0.002642917364061613	0.	0.007084043818200373	0.007084043818200373
0.2514416942211067	0.001456579145200764	0.0014565791452021805	0.0009168144430885287	0.0026600387595431475	0.	0.00716310812843154	0.00716310812843154
0.25303285242039153	0.001457746984933733	0.0014577469849355092	0.0009142280388086297	0.0026769588350658716	0.	0.007242456690671159	0.007242456690671159
0.25462401061967643	0.0014586017507651565	0.0014586017507665307	0.0009113549805978132	0.0026936738938051754	0.	0.007322086746517438	0.007322086746517438
0.25621516881896134	0.0014591396579654008	0.0014591396579654008	0.0009081919481337142	0.0027101802447524674	0.	0.007401995537011698	0.007401995537011698
0.2578063270182462	0.0014593569283606936	0.0014593569283606936	0.0009047356257545157	0.002726474202800485	0.	0.007482180302617672	0.007482180302617672
0.2593974852175311	0.001459249790405728	0.0014592497904070381	0.0009009827025643203	0.0027425520887913975	0.	0.0075626382832168345	0.0075626382832168345
0.260988643416816	0.0014588144792778293	0.001458814479279118	0.0008969298725170548	0.0027584102295910963	0.	0.007643366718119354	0.007643366718119354
0.2625798016161009	0.0014580472369471647	0.0014580472369471647	0.0008925738345330085	0.0027740449581598013	0.	0.007724362846063367	0.007724362846063367
0.26417095981538574	0.0014569443122643502	0.0014569443122648806	0.0008879112925667938	0.002789452613617175	0.	0.007805623905227603	0.007805623905227603
0.26576211801467065	0.0014555019610429155	0.0014555019610446916	0.0008829389557324613	0.002804629541309909	0.	0.00788714713321875	0.00788714713321875
0.26735327621395555	0.0014537164461460026	0.0014537164461460026	0.0008776535383913514	0.002819572092882909	0.	0.007968929767086031	0.007968929767086031
0.26894443441324045	0.001451584037561223	0.0014515840375629993	0.0008720517602476235	0.002834276626347508	0.	0.008050969043321442	0.008050969043321442
0.2705355926125253	0.001449101012499673	0.0014491010125002887	0.0008661303464509065	0.002848739506154121	0.	0.00813326219786011	0.00813326219786011
0.27212675081181026	0.0014462636554615428	0.0014462636554621801	0.0008598860276907848	0.002862957103250402	0.	0.008215806466094423	0.008215806466094423
0.2737179090110951	0.001443068258350515	0.001443068258350515	0.0008533155402999225	0.002876925795172151	0.	0.00829859908285705	0.00829859908285705
0.27530906721037995	0.0014395111205270086	0.0014395111205281052	0.0008464156263566186	0.0028906419660994385	0.	0.008381637282451808	0.008381637282451808
0.2769002254096649	0.0014355885489309688	0.00143558854893167	0.0008391830337807129	0.0029041020069332287	0.	0.00846491829863682	0.00846491829863682
0.27849138360894976	0.0014312968581374776	0.0014312968581374776	0.0008316145164267003	0.002917302315365322	0.	0.008548439364632041	0.008548439364632041
0.28008254180823466	0.0014266323704641734	0.0014266323704649172	0.000823706834196976	0.002930239295955187	0.	0.008632197713137127	0.008632197713137127
0.28167370000751957	0.0014215914160537564	0.0014215914160537564	0.0008154567531367129	0.0029429093601893814	0.	0.008716190576315092	0.008716190576315092
0.2832648582068044	0.0014161703329704464	0.001416170332971233	0.0008068610455327101	0.0029553089265850034	0.	0.008800415185815421	0.008800415185815421
0.28485601640608915	0.0014103654672788426	0.0014103654672788426	0.0007979164900208898	0.002967434420729331	0.	0.008884868772767805	0.008884868772767805
0.28644717460537383	0.0014041731731401536	0.0014041731731401536	0.0007886198716814056	0.002979282275362907	0.	0.008969548567785715	0.008969548567785715
0.28803833280465846	0.0013975898129156546	0.0013975898129156546	0.0007789679821437064	0.0029908489304750463	0.	0.009054451800987032	0.009054451800987032
0.28962949100394314	0.0013906117572273801	0.0013906117572282843	0.000768957619682696	0.003002130833346677	0.	0.009139575701968376	0.009139575701968376
0.29122064920322777	0.0013832353850819338	0.0013832353850836993	0.0007585855893331589	0.0030131244386525898	0.	0.009224917499841254	0.009224917499841254
0.29281180740251245	0.0013754570839554236	0.0013754570839572002	0.0007478487029869203	0.003023826208517192	0.	0.00931047442322628	0.00931047442322628
0.29440296560179713	0.0013672732498734258	0.0013672732498743619	0.0007367437794889957	0.0030342326126064456	0.	0.009396243700248786	0.009396243700248786
0.2959941238010818	0.0013586802875111732	0.0013586802875111732	0.0007252676447445157	0.003044340128181337	0.	0.009482222558549275	0.009482222558549275
0.2975852820003665	0.0013496746102983877	0.0013496746102991852	0.000713417131827741	0.003054145240204815	0.	0.009568408225296327	0.009568408225296327
0.2991764401996512	0.0013402526405037292	0.0013402526405045052	0.0007011890810827135	0.003063644441391342	0.	0.009654797927182577	0.009654797927182577
0.30076759839893585	0.0013304108093280804	0.0013304108093291022	0.0006885803402188844	0.003072834232298942	0.	0.009741388890434721	0.009741388890434721
0.3023587565982205	0.0013201455570093393	0.0013201455570093393	0.0006755877644277199	0.0030817111213963673	0.	0.009828178340811844	0.009828178340811844
0.30394991479750516	0.0013094533329079067	0.0013094533329089711	0.0006622082164782685	0.0030902716251546497	0.	0.009915163503621163	0.009915163503621163
0.30554107299678984	0.0012983305956146998	0.0012983305956157855	0.0006484385668262839	0.003098512268112142	0.	0.01000234160371595	0.01000234160371595
0.30713223119607447	0.0012867738130392617	0.001286773813039931	0.0006342756937094407	0.003106429582949082	0.	0.010089709865496099	0.010089709865496099
0.30872338939535915	0.0012747794625045164	0.001274779462505645	0.0006197164832697485	0.0031140201105829476	0.	0.010177265512931362	0.010177265512931362
0.31031454759464383	0.0012623440308600399	0.001262344030862966	0.0006047578296447885	0.003121280400239092	0.	0.010265005769543289	0.010265005769543289
0.3119057057939285	0.0012494640145650992	0.0012494640145668755	0.0005893966350701569	0.0031282070095155915	0.	0.010352927858426432	0.010352927858426432
0.3134968639932132	0.0012361359197907925	0.001236135919792569	0.0005736298099980797	0.0031347965044832837	0.	0.010441029002253922	0.010441029002253922
0.3150880221924978	0.0012223562625283775	0.0012223562625295916	0.0005574542731964643	0.0031410454597581468	0.	0.010529306423264008	0.010529306423264008
0.3166791803917825	0.0012081215686730244	0.0012081215686730244	0.0005408669518505904	0.003146950458566911	0.	0.010617757343296246	0.010617757343296246
0.3182703385910671	0.0011934283741330486	0.001193428374134088	0.000523864781669452	0.0031525080928488463	0.	0.010706378983763467	0.010706378983763467
0.32008841532177157	0.0011760740741943525	0.0011760740741956306	0.0005039261627668039	0.003158428747762124	0.	0.010807844563669405	0.010807844563669405
0.32167957352105625	0.0011603868748790405	0.0011603868748803398	0.0004860248559661205	0.0031632306814004217	0.	0.010896822635339063	0.010896822635339063
0.32327073172034093	0.0011442303548815352	0.0011442303548815352	0.00046769912715099635	0.0031676745978114046	0.	0.01098596269282736	0.01098596269282736
0.3248618899196256	0.0011276010926509331	0.0011276010926509331	0.0004489459484872412	0.003171757125832329	0.	0.011075261955894785	0.011075261955894785
0.32645304811891024	0.0011104956771747897	0.001110495677176566	0.0004297623012149757	0.0031754749034037803	0.	0.011164717643926712	0.011164717643926712
0.328044206318195	0.00109291070808017	0.00109291070808017	0.00041014517575565753	0.0031788245776687564	0.	0.011254326975929596	0.011254326975929596
0.3296353645174796	0.0010748427957111163	0.0010748427957125222	0.00039009157181884457	0.0031818028050393026	0.	0.011344087170524528	0.011344087170524528
0.3312265227167643	0.001056288561267682	0.001056288561270886	0.00036959849850065586	0.003184406251284348	0.	0.011433995445970416	0.011433995445970416
0.33281768091604896	0.0010372446368792534	0.0010372446368795809	0.00034866297441181926	0.0031866315916091255	0.	0.011524049020154411	0.011524049020154411
0.3344088391153336	0.0010177076657195533	0.0010177076657213297	0.00032728202775782444	0.0031884755107308284	0.	0.011614245110599032	0.011614245110599032
0.33599999731461827	0.0009976743021118768	0.0009976743021148599	0.00030545269646682773	0.0031899347029744635	0.	0.011704580934474839	0.011704580934474839
0.3375911555139029	0.0009771412116288776	0.0009771412116303907	0.0002831720282884127	0.00319100587233058	0.	0.011795053708593309	0.011795053708593309
0.3391823137131876	0.0009561050711992696	0.0009561050712008039	0.0002604370809048453	0.003191685732560787	0.	0.011885660649415597	0.011885660649415597
0.3407734719124722	0.000934562569206061	0.000934562569206061	0.00023724492203505346	0.003191971007258724	0.	0.011976398973065327	0.011976398973065327
0.342364630111757	0.0009125104055924735	0.0009125104055926729	0.00021359262953889432	0.0031918584299422768	0.	0.01206726589531394	0.01206726589531394
0.3439557883110417	0.0008899452919808907	0.000889945291982489	0.00018947729154330766	0.0031913447441381778	0.	0.012158258631599745	0.012158258631599745
0.3455469465103263	0.0008668639517575676	0.0008668639517575676	0.00016489600651822226	0.003190426703453651	0.	0.012249374397027928	0.012249374397027928
0.347138104709611	0.0008432631201848151	0.0008432631201849504	0.00013984588341631144	0.003189101071657723	0.	0.012340610406371156	0.012340610406371156
0.34872926290889567	0.0008191395445143995	0.0008191395445160618	0.0001143240417626402	0.003187364622775755	0.	0.012431963874078644	0.012431963874078644
0.35032042110818024	0.0007944899840751126	0.0007944899840752051	0.00008832761176064163	0.0031852141411504303	0.	0.01252343201427029	0.01252343201427029
0.3519115793074649	0.000769311210404612	0.0007693112104046832	0.00006185373441730902	0.0031826464215460597	0.	0.012615012040751923	0.012615012040751923
0.3535027375067496	0.0007436000073256575	0.0007436000073257073	0.00003489956163201372	0.003179658269201278	0.	0.012706701167000789	0.012706701167000789
0.3550938957060343	0.0007173531710776964	0.0007173531710794727	7.462256313424335e-6	0.003176246499948343	0.	0.01279849660619837	0.01279849660619837
0.35668505390531896	0.0007110285179163976	0.0007110285179164047	0.	0.0031928689477635284	0.00002046100751208215	0.01291085657870461	0.01291085657870461
0.3582762121046036	0.0007121128825250167	0.0007121128825250167	0.	0.003217012481449913	0.000048873124736431095	0.013031268415250288	0.013031268415250288
0.35986737030388827	0.0007131436503155827	0.0007131436503173235	0.	0.0032412144912183785	0.00007777685984299462	0.013152269827114867	0.013152269827114867
0.3614585285031729	0.0007141204645322205	0.0007141204645339969	0.	0.0032654746231732044	0.0001071749649592054	0.013273860770159943	0.013273860770159943
0.3630496867024576	0.000715042965461182	0.000715042965461182	0.	0.0032897925276431134	0.00013707022051004917	0.013396041236446702	0.013396041236446702
0.3646408449017423	0.0007159107947811018	0.0007159107947828781	0.	0.00331416785435509	0.00016746539526215013	0.013518811206081179	0.013518811206081179
0.36623200310102694	0.0007167235955490244	0.0007167235955491454	0.	0.0033386002524001235	0.00019836324621099157	0.013642170647085686	0.013642170647085686
0.3678231613003116	0.0007174810122215397	0.0007174810122231737	0.	0.003363089370229835	0.00022976651849806467	0.013766119515345378	0.013766119515345378
0.36941431949959624	0.0007181826906379157	0.0007181826906382433	0.	0.0033876348556075753	0.00026167794526883796	0.01389065775445616	0.01389065775445616
0.3710054776988809	0.0007188282780217187	0.0007188282780219038	0.	0.0034122363555996824	0.00029410024760001226	0.014015785295638147	0.014015785295638147
0.3725966358981656	0.0007194174229698239	0.0007194174229713938	0.	0.0034368935165180756	0.0003270361343533327	0.014141502057609667	0.014141502057609667
0.3741877940974503	0.0007199497754892346	0.0007199497754894625	0.	0.0034616059839282062	0.00036048830210848196	0.014267807946519936	0.014267807946519936
0.37577895229673497	0.0007204249869482776	0.0007204249869485267	0.	0.0034863734025901228	0.000394459435025486	0.014394702855792807	0.014394702855792807
0.3773701104960196	0.0007208427101155501	0.000720842710117056	0.	0.0035111954164634765	0.0004289522047509013	0.014522186666060446	0.014522186666060446
0.3789612686953042	0.0007212025991317095	0.0007212025991337779	0.	0.0035360716686370234	0.0004639692703074107	0.01465025924503674	0.01465025924503674
0.380552426894589	0.0007215043095316074	0.0007215043095322338	0.	0.003561001801338131	0.0004995132779861593	0.014778920447406751	0.014778920447406751
0.3821435850938737	0.000721747498226127	0.0007217474982267963	0.	0.0035859854558871196	0.0005355868612405012	0.014908170114737326	0.014908170114737326
0.3837347432931583	0.0007219318235165737	0.0007219318235165737	0.	0.003611022272671013	0.000572192640583568	0.01503800807534833	0.01503800807534833
0.38532590149244295	0.0007220569450951076	0.0007220569450979055	0.	0.003636111891119905	0.0006093332234764907	0.01516843414422952	0.01516843414422952
0.3869170596917276	0.0007221225240277067	0.0007221225240281054	0.	0.0036612539496611745	0.0006470112042118078	0.01529944812290196	0.01529944812290196
0.38850821789101225	0.0007221282227774522	0.0007221282227774522	0.	0.0036864480857216543	0.0006852291638376874	0.015431049799346066	0.015431049799346066
0.39009937609029693	0.0007220737051844364	0.0007220737051853193	0.	0.00371169393566292	0.000723989670013522	0.015563238947863217	0.015563238947863217
0.3916905342895816	0.0007219586364905213	0.0007219586364931485	0.	0.003736991134782815	0.0007632952769318403	0.01569601532899018	0.01569601532899018
0.39328169248886624	0.0007217826833138789	0.000721782683314363	0.	0.0037623393172650146	0.0008031485251962302	0.015829378689373858	0.015829378689373858
0.394872850688151	0.0007215455136726212	0.0007215455136726212	0.	0.0037877381161586206	0.0008435519417308401	0.01596332876168271	0.01596332876168271
0.39646400888743566	0.0007212467969705788	0.0007212467969718282	0.	0.003813187163347127	0.0008845080396592983	0.016097865264475937	0.016097865264475937
0.3980551670867203	0.0007208862040004829	0.000720886204001711	0.	0.0038386860895227026	0.0009260193182033084	0.01623298790211461	0.01623298790211461
0.39964632528600497	0.0007204634069638766	0.0007204634069662903	0.	0.0038642345241502963	0.000968088262590552	0.016368696364651457	0.016368696364651457
0.40123748348528965	0.0007199780794405706	0.0007199780794417559	0.	0.0038898320954325366	0.0010107173439296892	0.016504990327713173	0.016504990327713173
0.40282864168457433	0.0007194298964118102	0.0007194298964129742	0.	0.003915478430297605	0.001053909019117884	0.01664186945239578	0.01664186945239578
0.404419799883859	0.0007188185342674282	0.0007188185342685709	0.	0.0039411731543552535	0.0010976657307376204	0.016779333385170653	0.016779333385170653
0.4060109580831436	0.0007181436707810391	0.0007181436707821604	0.	0.003966915891855771	0.001141989906941277	0.016917381757749036	0.016917381757749036
0.40760211628242826	0.0007174049851355101	0.0007174049851355101	0.	0.003992706265686142	0.001186883961358964	0.017056014186998595	0.017056014186998595
0.409193274481713	0.0007166021579201348	0.0007166021579208324	0.	0.004018543897319969	0.001232350292992649	0.01719523027483492	0.01719523027483492
0.4107844326809976	0.0007157348711257585	0.0007157348711268159	0.	0.00404442840679343	0.0012783912861081704	0.01733502960809549	0.01733502960809549
0.4123755908802823	0.0007148028081442534	0.0007148028081457342	0.	0.004070359412658694	0.0013250093101242486	0.017475411758442243	0.017475411758442243
0.413966749079567	0.0007138056537874088	0.0007138056537901998	0.	0.0040963365319864305	0.0013722067195382959	0.01761637628226341	0.01761637628226341
0.41555790727885167	0.0007127430942695356	0.000712743094272095	0.	0.0041223593802923175	0.0014199858537902589	0.017757922720540574	0.017757922720540574
0.4171490654781363	0.000711614817220547	0.0007116148172221562	0.	0.004148427571532245	0.0014683490371789109	0.017900050598774676	0.017900050598774676
0.4187402236774209	0.0007104205116871035	0.00071042051168888	0.	0.004174540718068265	0.0015172985787593688	0.018042759426850075	0.018042759426850075
0.4203313818767056	0.0007091598681333975	0.0007091598681343266	0.	0.004200698430624424	0.0015668367722384865	0.01818604869894062	0.01818604869894062
0.4219225400759903	0.0007078325784368755	0.0007078325784377833	0.	0.004226900318258455	0.0016169658958633984	0.018329917893394512	0.018329917893394512
0.42351369827527496	0.0007064383359020997	0.0007064383359038796	0.	0.004253145988335235	0.0016676882123405233	0.01847436647263388	0.01847436647263388
0.42510485647455964	0.0007049768352629163	0.0007049768352637814	0.	0.004279435046491136	0.0017190059687264723	0.01861939388305464	0.01861939388305464
0.4266960146738443	0.0007034477726704728	0.0007034477726704728	0.	0.0043057670965864795	0.0017709213963144066	0.018764999554896584	0.018764999554896584
0.428287172873129	0.0007018508457080446	0.0007018508457099525	0.	0.004332141740697559	0.0018234367105562951	0.01891118290215231	0.01891118290215231
0.42987833107241363	0.0007001857533953283	0.0007001857533971047	0.	0.004358558579059966	0.0018765541109491842	0.019057943322464244	0.019057943322464244
0.43146948927169826	0.0006984521961794358	0.0006984521961802154	0.	0.0043850172100435205	0.0019302757809369691	0.0192052801970006	0.0192052801970006
0.43306064747098294	0.0006966498759526569	0.0006966498759536751	0.	0.004411517230123135	0.00198460388782439	0.01935319289037684	0.01935319289037684
0.4346518056702676	0.0006947784960421404	0.0006947784960421404	0.	0.00443805823383716	0.0020395405826588112	0.01950168075051453	0.01950168075051453
0.4362429638695523	0.000692837761215756	0.0006928377612168168	0.	0.004464639813747767	0.002095088000146703	0.019650743108558535	0.019650743108558535
0.437834122068837	0.000690827377692732	0.0006908273776945084	0.	0.004491261560418571	0.002151248258555126	0.019800379278768404	0.019800379278768404
0.4394252802681216	0.0006887470531325734	0.0006887470531365568	0.	0.004517923062368138	0.0022080234596059053	0.01995058855840634	0.01995058855840634
0.44101643846740635	0.000686596496660945	0.0006865964966615964	0.	0.004544623906040011	0.00226541568838937	0.020101370227634453	0.020101370227634453
0.442607596666691	0.0006843754188387691	0.0006843754188387691	0.	0.004571363675768217	0.00232342701326514	0.020252723549408724	0.020252723549408724
0.4441987548659757	0.0006820835316906286	0.0006820835316924049	0.	0.004598141953724792	0.002382059485758516	0.02040464776937077	0.02040464776937077
0.4457899130652603	0.0006797205487117131	0.0006797205487134896	0.	0.0046249583199135915	0.0024413151404859383	0.020557142115760933	0.020557142115760933
0.44738107126454496	0.0006772861848492609	0.0006772861848504713	0.	0.004651812352106276	0.002501195995030087	0.020710205799280505	0.020710205799280505
0.44897222946382964	0.0006747801565163609	0.000674780156518682	0.	0.004678703625809916	0.0025617040498738235	0.020863838013017777	0.020863838013017777
0.4505633876631143	0.0006722021815992356	0.0006722021816004887	0.	0.004705631714241079	0.0026228412882951108	0.021018037932323028	0.021018037932323028
0.452154545862399	0.0006695519794624102	0.0006695519794635493	0.	0.004732596188282598	0.00268460967627007	0.02117280471472501	0.02117280471472501
0.4537457040616836	0.0006668292709337771	0.0006668292709337771	0.	0.004759596616436828	0.002747011162390626	0.021328137499812924	0.021328137499812924
0.4553368622609683	0.0006640337783262564	0.0006640337783288908	0.	0.0047866325647955696	0.0028100476777589735	0.02148403540912484	0.02148403540912484
0.456928020460253	0.0006611652254367574	0.0006611652254385337	0.	0.004813703597001082	0.002873721135914404	0.021640497546071502	0.021640497546071502
0.4585191786595377	0.0006582233375485336	0.0006582233375507817	0.	0.004840809274203449	0.00293803343272045	0.02179752299581573	0.02179752299581573
0.46011033685882236	0.0006552078414251011	0.0006552078414268775	0.	0.004867949155021045	0.00300298644630024	0.02195511082516563	0.02195511082516563
0.461701495058107	0.0006521184653346019	0.0006521184653346019	0.	0.004895122795510604	0.0030685820369243796	0.022113260082488845	0.022113260082488845
0.46329265325739166	0.0006489549390314258	0.0006489549390314258	0.	0.004922329749109899	0.0031348220469334196	0.022271969797602723	0.022271969797602723
0.46488381145667634	0.0006457169937716024	0.0006457169937716024	0.	0.004949569566606391	0.0032017083006495935	0.022431238981671202	0.022431238981671202
0.466474969655961	0.0006424043623117194	0.0006424043623149624	0.	0.004976841796098153	0.003269242604281356	0.02259106662710532	0.02259106662710532
0.4680661278552456	0.0006390167789220577	0.0006390167789253221	0.	0.005004145982953703	0.003337426745848544	0.022751451707472455	0.022751451707472455
0.4696572860545303	0.0006355539793755519	0.0006355539793758188	0.	0.005031481669759017	0.003406262495090551	0.02291239317738291	0.02291239317738291
0.47124844425381496	0.0006320157009516292	0.0006320157009516292	0.	0.005058848396284822	0.003475751603368409	0.023073889972392715	0.023073889972392715
0.47283960245309964	0.0006284016824626723	0.0006284016824644487	0.	0.005086245699449521	0.003545895803608083	0.023235941008927723	0.023235941008927723
0.4744307606523844	0.0006247116642303048	0.0006247116642305076	0.	0.005113673113260482	0.0036166968101832343	0.02339854518414758	0.02339854518414758
0.476021918851669	0.0006209453880932553	0.0006209453880964449	0.	0.005141130168778548	0.0036881563188565915	0.023561701375879027	0.023561701375879027
0.4776130770509537	0.0006171025974384718	0.000617102597438632	0.	0.005168616394090563	0.003760276006688794	0.023725408442509872	0.023725408442509872
0.47920423525023836	0.000613183037161889	0.0006131830371636655	0.	0.0051961313142306126	0.0038330575319515652	0.02388966522288676	0.02388966522288676
0.48079539344952305	0.0006091864537044541	0.0006091864537044541	0.	0.0052236744511611035	0.003906502534050866	0.024054470536220632	0.024054470536220632
0.4823865516488076	0.0006051125950426619	0.0006051125950428543	0.	0.005251245323725197	0.003980612633453247	0.024219823181999382	0.024219823181999382
0.4839777098480923	0.0006009612106987165	0.0006009612106995673	0.	0.005278843447595752	0.004055389431591962	0.024385721939893728	0.024385721939893728
0.485568868047377	0.0005967320517341317	0.0005967320517342385	0.	0.005306468335233505	0.004130834510797529	0.024552165569646078	0.024552165569646078
0.4871600262466616	0.0005924248707609508	0.000592424870762695	0.	0.005334119495832353	0.0042069494342150595	0.02471915281100265	0.02471915281100265
0.4887511844459463	0.0005880394219528062	0.0005880394219528222	0.	0.0053617964352860766	0.004283735745739162	0.024886682383601633	0.024886682383601633
0.490342342645231	0.0005835754513968242	0.000583575451398622	0.	0.0053894986591616935	0.00436119505237906	0.025054753052878895	0.025054753052878895
0.49193350084451565	0.0005790327162942406	0.0005790327162959849	0.	0.005417225666409635	0.004439328859823079	0.0252233634975101	0.0252233634975101
0.49352465904380033	0.0005744109850908415	0.0005744109850908948	0.	0.005444976949622739	0.004518138571422029	0.02539251231010711	0.02539251231010711
0.495115817243085	0.0005697100181981629	0.0005697100182015661	0.	0.005472752000978069	0.00459762565325265	0.02556219812898334	0.02556219812898334
0.4967069754423697	0.0005649295776174059	0.000564929577618342	0.	0.005500550309117779	0.004677791551758311	0.025732419571894222	0.025732419571894222
0.4982981336416544	0.0005600694269067303	0.0005600694269085067	0.	0.005528371359082938	0.0047586376936784025	0.02590317523595164	0.02590317523595164
0.49988929184093905	0.0005551293312116684	0.0005551293312124871	0.	0.005556214632259734	0.0048401654859712585	0.026074463697552907	0.026074463697552907
0.5014804500402237	0.0005501090572619801	0.0005501090572629484	0.	0.0055840796063446685	0.004922376315748497	0.026246283512270145	0.026246283512270145
0.5030716082395083	0.0005450083733740532	0.0005450083733758296	0.	0.005611965755289525	0.005005271550212574	0.02641863321478213	0.02641863321478213
0.504662766438793	0.0005398270494557617	0.0005398270494589086	0.	0.005639872549234492	0.005088852536572046	0.02659151131878021	0.02659151131878021
0.5062539246380777	0.0005345648570095445	0.0005345648570110966	0.	0.005667799454471314	0.005173120601992475	0.02676491631689987	0.02676491631689987
0.5078450828373623	0.0005292215691341355	0.0005292215691359119	0.	0.0056957459333895535	0.005258077053511649	0.026938846680618047	0.026938846680618047
0.509436241036647	0.000523796960539209	0.0005237969605394761	0.	0.005723711444421746	0.005343723178000035	0.027113300860193937	0.027113300860193937
0.5110273992359317	0.0005182908075375393	0.0005182908075378275	0.	0.005751695441984114	0.005430060242073142	0.02728827728456858	0.02728827728456858
0.5126185574352164	0.0005127028880521587	0.0005127028880554018	0.	0.00577969737642728	0.005517089492033027	0.02746377436129495	0.02746377436129495
0.514209715634501	0.0005070329816257387	0.0005070329816260699	0.	0.005807716693985542	0.005604812153821114	0.027639790476469202	0.027639790476469202
0.5158008738337857	0.0005012808694139255	0.0005012808694153494	0.	0.005835752836710485	0.005693229432936008	0.027816323994632623	0.027816323994632623
0.5173920320330704	0.0004954463342011952	0.0004954463342015691	0.	0.005863805242421683	0.0057823425143934196	0.027993373258714822	0.027993373258714822
0.5189831902323551	0.0004895291603962322	0.0004895291603976133	0.	0.005891873344654946	0.005872152562653556	0.02817093658994625	0.02817093658994625
0.5205743484316396	0.0004835291340428639	0.0004835291340432804	0.	0.005919956572595505	0.0059626607215686935	0.02834901228779861	0.02834901228779861
0.5221655066309243	0.00047744604282119556	0.0004774460428218648	0.	0.005948054351025139	0.006053868114335821	0.028527598629900695	0.028527598629900695
0.523756664830209	0.0004712796760468584	0.0004712796760484052	0.	0.005976166100266782	0.006145775843425761	0.028706693871968104	0.028706693871968104
0.5253478230294937	0.00046502982468063254	0.00046502982468192827	0.	0.006004291236112285	0.00623838499053837	0.02888629624774288	0.02888629624774288
0.5269389812287784	0.00045869628134278514	0.0004586962813432871	0.	0.006032429169784634	0.006331696616555283	0.029066403968919918	0.029066403968919918
0.528530139428063	0.0004522788402885118	0.0004522788402896616	0.	0.006060579307854639	0.006425711761472815	0.02924701522507405	0.02924701522507405
0.5301212976273477	0.00044577729744163736	0.00044577729744464537	0.	0.0060887410521946435	0.006520431444365551	0.029428128183610215	0.029428128183610215
0.5317124558266323	0.00043919145039116806	0.00043919145039177316	0.	0.006116913799916607	0.006615856663340251	0.029609740989687515	0.029609740989687515
0.5333036140259171	0.00043252109837907767	0.000432521098382043	0.	0.006145096943295536	0.006711988395475602	0.029791851766153434	0.029791851766153434
0.5348947722252017	0.00042576604232416235	0.00042576604232680195	0.	0.0061732898697212085	0.00680882759678075	0.029974458613492884	0.029974458613492884
0.5364859304244863	0.0004189260848233341	0.00041892608482511044	0.	0.006201491961640661	0.006906375202163168	0.030157559609770984	0.030157559609770984
0.538077088623771	0.00041200103014630467	0.0004120010301474296	0.	0.00622970259646503	0.007004632125365866	0.030341152810565264	0.030341152810565264
0.5396682468230557	0.0004049906842488652	0.00040499068424996873	0.	0.006257921146532463	0.007103599258940495	0.030525236248910674	0.030525236248910674
0.5412594050223404	0.00039789485477259785	0.00039789485477329195	0.	0.006286146979026425	0.00720327747419676	0.03070980793525278	0.03070980793525278
0.5428505632216251	0.0003907133510579565	0.0003907133510579565	0.	0.006314379455925532	0.007303667621177927	0.03089486585739605	0.03089486585739605
0.5444417214209097	0.000383445984133356	0.0003834459841337245	0.	0.006342617933912251	0.007404770528607326	0.03108040798044063	0.03108040798044063
0.5460328796201944	0.0003760925667319994	0.0003760925667341549	0.	0.006370861764323421	0.007506587003859877	0.031266432246739376	0.031266432246739376
0.5476240378195041	0.00036865291329863975	0.0003686529133004161	0.	0.006399110293075262	0.0076091178329304775	0.03145293657586129	0.03145293657586129
0.5492151960187887	0.0003611268399803831	0.0003611268399821595	0.	0.006427362860592084	0.007712363780395321	0.03163991886452574	0.03163991886452574
0.5508063542180734	0.0003535141646495309	0.00035351416465048495	0.	0.0064556188017425055	0.00781632558939084	0.03182737698658329	0.03182737698658329
0.5523975124173579	0.0003458147068885353	0.0003458147068885353	0.	0.006483877445756191	0.007921003981572583	0.032015308792950475	0.032015308792950475
0.5539886706166427	0.00033802828800929034	0.0003380282880110667	0.	0.006512138116164436	0.008026399657091133	0.032203712111584515	0.032203712111584515
0.5555798288159274	0.0003301547310557946	0.0003301547310566845	0.	0.006540400130714144	0.008132513294569366	0.03239258474744786	0.03239258474744786
0.557170987015212	0.0003221938608029552	0.0003221938608051854	0.	0.006568662801313699	0.008239345551079573	0.032581924482463664	0.032581924482463664
0.5587621452144966	0.00031414550376958984	0.00031414550376958984	0.	0.006596925433929016	0.008346897062115272	0.032771729075489725	0.032771729075489725
0.5603533034137813	0.00030600948821524285	0.00030600948821524285	0.	0.006625187328535986	0.008455168441568512	0.03296199626228008	0.03296199626228008
0.561944461613066	0.00029778564415353787	0.00029778564415450974	0.	0.006653447779030812	0.008564160281722737	0.033152723755473484	0.033152723755473484
0.5635356198123507	0.0002894738033472173	0.0002894738033480005	0.	0.006681706073150273	0.008673873153219928	0.03334390924454256	0.03334390924454256
0.5651267780116354	0.0002810737993240014	0.0002810737993256514	0.	0.006709961492401401	0.008784307605060602	0.0335355503957964	0.0335355503957964
0.56671793621092	0.00027258546737674494	0.0002725854673771152	0.	0.006738213311974746	0.008895464164578785	0.03372764485233743	0.03372764485233743
0.5683090944102047	0.0002640086445670201	0.00026400864456807734	0.	0.006766460800669397	0.0090073433374357	0.033920190234054855	0.033920190234054855
0.5699002526094895	0.0002553431697311645	0.0002553431697311645	0.	0.006794703220807699	0.00911994560760874	0.03411318413760457	0.03411318413760457
0.5714914108087741	0.00024658888348969027	0.00024658888349079024	0.	0.006822939828160273	0.009233271437386795	0.03430662413640122	0.03430662413640122
0.5730825690080588	0.00023774562824757905	0.00023774562824823407	0.	0.006851169871850646	0.009347321267360674	0.034500507780599196	0.034500507780599196
0.5746737272073434	0.00022881324820492435	0.00022881324820492435	0.	0.006879392594282479	0.009462095516423684	0.0346948325970847	0.0346948325970847
0.5762648854066281	0.00021979158935561623	0.00021979158935561623	0.	0.006907607231047335	0.009577594581763039	0.034889596089479634	0.034889596089479634
0.5778560436059128	0.00021068049949924864	0.00021068049950132223	0.	0.00693581301084202	0.009693818838874168	0.03508479573813103	0.03508479573813103
0.5794472018051975	0.00020147982825166762	0.0002014798282519524	0.	0.006964009155382972	0.00981076864155251	0.035280429000117436	0.035280429000117436
0.5810383600044822	0.00019218942703194203	0.00019218942703371836	0.	0.006992194879307365	0.009928444321898322	0.035476493309242914	0.035476493309242914
0.5826295182037668	0.00018280914908633557	0.00018280914908811192	0.	0.007020369390098574	0.010046846190330819	0.0356729860760591	0.0356729860760591
0.5842206764030515	0.00017333884949038037	0.00017333884949190394	0.	0.007048531887982711	0.010165974535596364	0.03586990468785438	0.03586990468785438
0.585811834602336	0.00016377838515083836	0.00016377838515180666	0.	0.007076681565843475	0.010285829624780203	0.03606724650869238	0.03606724650869238
0.5874029928016208	0.00015412761481555873	0.00015412761481555873	0.	0.0071048176091329015	0.010406411703318035	0.036265008879401324	0.036265008879401324
0.5889941510009054	0.00014438639907418777	0.00014438639907418777	0.	0.0071329391957612055	0.010527720995015009	0.036463189117615605	0.036463189117615605
0.5905853092001901	0.0001345546003678589	0.00013455460036963525	0.	0.007161045496017582	0.010649757702065795	0.03666178451779023	0.03666178451779023
0.5921764673994747	0.0001246320830095336	0.00012463208301091128	0.	0.00718913567247183	0.010772522005083444	0.0368607923512195	0.0368607923512195
0.5937676255987595	0.00011461871316351452	0.00011461871316389188	0.	0.0072172088798653	0.010896014063107851	0.037060209866085436	0.037060209866085436
0.5953587837980441	0.00010451435887474466	0.00010451435887474466	0.	0.007245264265029048	0.011020234013651467	0.03726003428748198	0.03726003428748198
0.5969499419973288	0.00009431889005329364	0.00009431889005362827	0.	0.007273300966753863	0.011145181972708956	0.037460262817438916	0.037460262817438916
0.5985411001966134	0.00008403217851978478	0.00008403217851978478	0.	0.007301318115736144	0.011270858034814965	0.037660892634997424	0.037660892634997424
0.6001322583958981	0.00007365409796646285	0.00007365409796675475	0.	0.007329314834426154	0.011397262273058774	0.03786192089622454	0.03786192089622454
0.6017234165951828	0.00006318452399406705	0.00006318452399420233	0.	0.007357290236947458	0.01152439473912919	0.038063344734272184	0.038063344734272184
0.6033145747944675	0.00005262333411279012	0.000052623334113553706	0.	0.007385243428992429	0.01165225546335856	0.038265161259441634	0.038265161259441634
0.6049057329937522	0.00004197040774558741	0.00004197040774558741	0.	0.007413173507706038	0.011780844454769686	0.03846736755922491	0.03846736755922491
0.6064968911930367	0.00003122562623931192	0.00003122562623931192	0.	0.007441079561590548	0.011910161701112813	0.03866996069838867	0.03866996069838867
0.6080880493923215	0.000020388872868662226	0.00002038887286884734	0.	0.007468960670372563	0.012040207168920954	0.03887293771900789	0.03887293771900789
0.6096792075916061	9.46003285066028e-6	9.460032852518514e-6	0.	0.007496815904919083	0.012170980803566628	0.03907629564057685	0.03907629564057685
0.6112703657908909	0.	1.6339635055805912e-15	1.5610066535490782e-6	0.007526205333751002	0.012304043535971206	0.039281592466708794	0.039281592466708794
0.6128615239901756	0.	1.7763568394002505e-15	0.000012674356528305191	0.007565119346210786	0.01244738660592043	0.039496816508486354	0.039496816508486354
0.6144526821894603	0.	2.5648599254266144e-15	0.000023880125692210985	0.007604097061924467	0.012591549971717488	0.0397125047941508	0.0397125047941508
0.6160438403887447	0.	7.831633360081265e-17	0.00003517842108926721	0.007643137622052089	0.01273653360162591	0.0399286543605354	0.0399286543605354
0.6176349985880295	0.	9.166570864640571e-16	0.00004656934769590311	0.007682240156337866	0.012882337441095935	0.04014526222034507	0.04014526222034507
0.6192261567873141	0.	0.	0.00005805300848438667	0.00772140378293987	0.013028961412799078	0.04036232536220946	0.04036232536220946
0.6208173149865988	0.	1.7692371727092675e-15	0.00006962950443883141	0.0077606276083360265	0.013176405416719333	0.040579840750806645	0.040579840750806645
0.6224084731858834	0.	0.	0.00008129894211042649	0.007799910731917316	0.013324669397038243	0.040797805363311096	0.040797805363311096
0.6239996313851681	0.	1.7763568394002505e-15	0.00009306142607082318	0.007839252240822618	0.013473753275348603	0.04101621615215324	0.04101621615215324
0.6255907895844529	0.	1.75143800598181e-15	0.0001049170360968764	0.007878651195933738	0.013623656750296666	0.04123506993750381	0.04123506993750381
0.6271819477837375	0.	1.7763568394002505e-15	0.00011686586507648878	0.007918106655570464	0.013774379631828053	0.041454363589263674	0.041454363589263674
0.628773105983022	0.	1.7300790059088611e-15	0.0001289080038511003	0.007957617665660372	0.013925921707578089	0.0416740939539293	0.0416740939539293
0.6303642641823068	0.	3.324884344689046e-15	0.00014104354121376931	0.007997183259603281	0.01407828274298983	0.041894257854750976	0.041894257854750976
0.6319554223815915	0.	8.205415861357871e-16	0.00015327256387519058	0.008036802458115652	0.014231462481367401	0.04211485209184262	0.04211485209184262
0.6335465805808762	0.	0.	0.00016559515647809113	0.008076474269099848	0.014385460644013963	0.04233587344234325	0.04233587344234325
0.6351377387801609	0.	0.	0.000178011401572493	0.008116197687474486	0.014540276930311326	0.04255731866055874	0.04255731866055874
0.6367288969794455	0.	0.	0.0001905213796120804	0.008155971695037746	0.01469591101783345	0.04277918447812478	0.04277918447812478
0.6383200551787301	0.	3.111294343959557e-15	0.00020312516893307577	0.00819579526029297	0.014852362562455836	0.04300146760416232	0.04300146760416232
0.6399112133780147	0.	0.	0.000215822845746408	0.008235667338307882	0.015009631198465816	0.043224164725447906	0.043224164725447906
0.6415023715772995	0.	2.4011075915340056e-15	0.00022861448413610878	0.00827558687055879	0.015167716538695926	0.0434472725066089	0.0434472725066089
0.6430935297765841	0.	1.4239333381965935e-16	0.00024150015602546933	0.008315552784737114	0.015326618174628354	0.04367078759026713	0.04367078759026713
0.6446846879758689	0.	0.	0.00025447993118748135	0.00835556399462612	0.015486335676545164	0.04389470659727819	0.04389470659727819
0.6462758461751535	0.	1.6375233389260825e-16	0.00026755387722185995	0.008395619399903872	0.015646868593644673	0.04411902612689754	0.04411902612689754
0.6478670043744381	0.	1.6019250054711678e-15	0.0002807220595332007	0.008435717885978864	0.01580821645418538	0.04434374275699549	0.04434374275699549
0.6494581625737228	0.	1.7763568394002505e-15	0.00029398454133014126	0.00847585832382044	0.01597037876563383	0.044568853044273625	0.044568853044273625
0.6510493207730075	0.	2.077162757094281e-15	0.00030734138360958934	0.00851603956978168	0.016133355014806578	0.04479435352448974	0.04479435352448974
0.6526404789722922	0.	1.7763568394002505e-15	0.00032079264513651395	0.008556260465427946	0.016297144668027994	0.04502024071269095	0.04502024071269095
0.6542316371715767	0.	6.710285856251447e-16	0.0003343383824390465	0.008596519837339063	0.016461747171293888	0.04524651110343652	0.04524651110343652
0.6558227953708615	0.	6.603490855886702e-16	0.0003479786497792052	0.008636816496934586	0.01662716195041756	0.04547316117106691	0.04547316117106691
0.6574139535701461	0.	0.	0.0003617134991546392	0.008677149240294278	0.01679338841122654	0.04570018736994716	0.04570018736994716
0.6590051117694309	0.	2.166158590731568e-15	0.0003755429802746869	0.008717516847951438	0.016960425939720195	0.045927586134741696	0.045927586134741696
0.6605962699687155	0.	0.	0.00038946714053510114	0.008757918084698288	0.017128273902244282	0.04615535388067879	0.04615535388067879
0.6621874281680002	0.	0.	0.0004034860250261247	0.008798351699414866	0.017296931645712436	0.04638348700385197	0.04638348700385197
0.6637785863672848	0.	2.9902600102128463e-15	0.0004175996764923533	0.008838816424837559	0.017466398497764133	0.04661198188149729	0.04661198188149729
0.6653697445665695	0.	1.4844505050699489e-15	0.00043180813532170355	0.008879310977365945	0.017636673766977487	0.04684083487231513	0.04684083487231513
0.6669609027658542	0.	1.4737710050334742e-15	0.0004461114395410183	0.00891983405686785	0.017807756743084633	0.04707004231677216	0.04707004231677216
0.6685520609651389	0.	0.	0.0004605096247779479	0.008960384346450256	0.017979646697168738	0.047299600537434136	0.047299600537434136
0.6701432191644234	0.	6.4788966887945e-16	0.0004750027242601851	0.00900096051225337	0.01815234288190195	0.04752950583930378	0.04752950583930378
0.6717343773637081	0.	1.7763568394002505e-15	0.000489590768787134	0.009041561203236438	0.018325844531756938	0.04775975451016609	0.04775975451016609
0.6733255355629928	0.	6.906076690253479e-16	0.0005042737867091097	0.00908218505094	0.01850015086324204	0.04799034282094899	0.04799034282094899
0.6749166937622775	0.	1.2441617542492736e-15	0.0005190518039158832	0.00912283066928651	0.018675261075160522	0.0482212670260956	0.0482212670260956
0.6765078519615622	0.	0.	0.0005339248438059558	0.009163496654318037	0.018851174348832177	0.04845252336394782	0.04845252336394782
0.6780990101608468	0.	0.	0.0005488929272806364	0.009204181583992234	0.019027889848370356	0.04868410805714195	0.04868410805714195
0.6796901683601315	0.	2.000626340166214e-15	0.000563956072705301	0.00924488401792131	0.019205406720932343	0.04891601731301259	0.04891601731301259
0.6812813265594161	0.	3.987013346950462e-16	0.0005791142958996514	0.00928560249714612	0.01938372409700582	0.04914824732402387	0.04914824732402387
0.6828724847587009	0.	1.7763568394002505e-15	0.0005943676101142648	0.009326335543880425	0.019562841090676547	0.049380794268201716	0.049380794268201716
0.6844636429579855	0.	0.	0.0006097160260015884	0.009367081661255723	0.019742756799918715	0.04961365430957758	0.04961365430957758
0.6860548011572701	0.	8.881784197001252e-16	0.0006251595515931704	0.009407839333080372	0.019923470306895126	0.0498468235986455	0.0498468235986455
0.6876459593565548	0.	1.7763568394002505e-15	0.000640698192289995	0.009448607023567524	0.0201049806782766	0.05008029827287207	0.05008029827287207
0.6892371175558395	0.	9.041976697548368e-16	0.0006563319508153513	0.009489383177064395	0.02028728696552529	0.05031407445713825	0.05031407445713825
0.6908282757551241	0.	8.881784197001252e-16	0.0006720608272032779	0.00953016621779582	0.020470388205246076	0.05054814826429445	0.05054814826429445
0.6924194339544089	0.	0.	0.0006878848187745841	0.00957095454958426	0.02065428341951977	0.05078251579565355	0.05078251579565355
0.6940105921536934	0.	2.584439008826817e-15	0.0007038039201036654	0.009611746555565733	0.020838971616234575	0.05101717314154776	0.05101717314154776
0.6956017503529781	0.	4.948168350233163e-16	0.000719818122985024	0.00965254059789741	0.021024451789439708	0.05125211638186672	0.05125211638186672
0.6971929085522628	0.	1.393674754759916e-15	0.0007359274164277938	0.009693335017488768	0.021210722919731792	0.05148734158665544	0.05148734158665544
0.6987840667515475	0.	1.2601810043039854e-15	0.0007521317866035851	0.009734128133680162	0.021397783974603003	0.05172284481668392	0.05172284481668392
0.7003752249508322	0.	1.7763568394002505e-15	0.0007684312168230286	0.009774918243951512	0.02158563390884772	0.05195862212405605	0.05195862212405605
0.7019663831501168	0.	8.881784197001252e-16	0.0007848256875221454	0.00981570362361476	0.021774271664950884	0.0521946695528593	0.0521946695528593
0.7035575413494015	0.	6.799281689888734e-16	0.0008013151762001419	0.009856482525494922	0.02196369617349269	0.05243098313978355	0.05243098313978355
0.7051486995486862	0.	6.585691689159245e-16	0.0008178996574217099	0.00989725317961245	0.02215390635358604	0.05266755891480794	0.05266755891480794
0.7067398577479709	0.	2.3459301746788877e-15	0.0008345791027622354	0.009938013792857515	0.02234490111329492	0.05290439290187003	0.05290439290187003
0.7083310159472554	0.	0.	0.0008513534807730253	0.009978762548642281	0.022536679350082432	0.05314148111958003	0.05314148111958003
0.7099221741465402	0.	5.909323353515863e-16	0.0008682227569643604	0.010019497606586799	0.022729239951281874	0.05337881958195462	0.05337881958195462
0.7115133323458248	0.	1.2032236707761216e-15	0.0008851868937557439	0.010060217102146213	0.02292258179455385	0.05361640429916618	0.05361640429916618
0.7131044905451095	0.	8.881784197001252e-16	0.000902245850446268	0.010100919146272664	0.02311670374838348	0.0538542312782918	0.0538542312782918
0.7146956487443942	0.	1.4185935881783565e-15	0.0009193995831702761	0.010141601825044318	0.023311604672571245	0.054092296524140736	0.054092296524140736
0.7162868069436789	0.	1.2673006709949684e-15	0.0009366480448719259	0.010182263199303846	0.023507283418756138	0.05433059604006045	0.05433059604006045
0.7178779651429635	0.	1.5325082552340837e-15	0.00095399118524974	0.010222901304274125	0.02370373883094669	0.05456912582877382	0.05456912582877382
0.7194691233422481	0.	1.310018671140866e-15	0.0009714289507356969	0.010263514149180007	0.023900969746055833	0.054807881893258664	0.054807881893258664
0.7210602815415329	0.	1.5538672553070326e-15	0.0009889612844369102	0.010304099716853792	0.024098974994469294	0.05504686023763963	0.05504686023763963
0.7226514397408175	0.	1.3527366712867639e-15	0.0010065881260999737	0.01034465596333557	0.024297753400627085	0.05528605686811162	0.05528605686811162
0.7242425979401022	0.	2.0113058402026884e-16	0.0010243094120722582	0.010385180817461925	0.024497303783608183	0.055525467793885785	0.055525467793885785
0.7258337561393868	0.	0.	0.001042125075247874	0.01042567218044313	0.024697624957748056	0.05576508902816844	0.05576508902816844
0.7274249143386716	0.	1.7977158394731994e-16	0.0010600350450333503	0.010466127925452609	0.024898715733271876	0.05600491658917828	0.05600491658917828
0.7290160725379562	0.	1.0572705036109708e-15	0.001078039247287296	0.010506545897170257	0.025100574916930837	0.0562449465011699	0.0562449465011699
0.7306072307372409	0.	2.3477100913516335e-15	0.0010961376042891524	0.010546923911350719	0.025303201312685115	0.05648517479551006	0.05648517479551006
0.7321983889365254	0.	1.4773308383789658e-16	0.001114330034665606	0.010587259754358811	0.02550659372237395	0.0567255975117847	0.0567255975117847
0.7337895471358101	0.	2.7410716760284424e-16	0.001132616453370763	0.010627551182713054	0.025710750946441218	0.05696621069892692	0.05696621069892692
0.7353807053350948	0.	0.	0.001150996771606043	0.01066779592260439	0.025915671784645784	0.05720701041637708	0.05720701041637708
0.7369718635343795	0.	1.6606622556717772e-15	0.0011694708967846558	0.01070799166940886	0.02612135503682563	0.05744799273530978	0.05744799273530978
0.7385630217336643	0.	2.559520175408377e-15	0.0011880387324597233	0.010748136087187565	0.026327799503651914	0.057689153739848606	0.057689153739848606
0.7401541799329489	0.	1.6820212557447261e-15	0.0012067001782953652	0.01078822680818612	0.026535003987447184	0.05793048952836016	0.05793048952836016
0.7417453381322336	0.	8.045223360810754e-16	0.0012254551299740843	0.010828261432306727	0.026742967292984546	0.058171996214767	0.058171996214767
0.7433364963315182	0.	7.297658358257542e-17	0.0012443034791659695	0.010868237526583214	0.026951688228338103	0.05841366992990373	0.05841366992990373
0.7449276545308029	0.	8.258813361540243e-16	0.0012632451134502087	0.010908152624622596	0.027161165605754004	0.058655506822915385	0.058655506822915385
0.7465188127300876	0.	2.561300092081123e-15	0.001282279916260898	0.010948004226064123	0.027371398242536833	0.058897503062690995	0.058897503062690995
0.7481099709293721	0.	8.472403362269731e-16	0.0013014077668197566	0.01098778979599387	0.02758238496198185	0.05913965483936166	0.05913965483936166
0.7497011291286567	0.	0.	0.0013206285400656638	0.011027506764374721	0.027794124594310562	0.059381958365814023	0.059381958365814023
0.7512922873279415	0.	1.7763568394002505e-15	0.0013399421066002328	0.011067152525435817	0.02800661597766604	0.05962440987928914	0.05962440987928914
0.7528834455272262	0.	8.970780030638539e-16	0.001359348332594936	0.01110672443706494	0.02821985795910286	0.059867005642984625	0.059867005642984625
0.7544746037265109	0.	8.881784197001252e-16	0.0013788470835014862	0.011146219816953684	0.028433849426142323	0.06010974195331845	0.06010974195331845
0.7560657619257954	0.	1.7763568394002505e-15	0.0013984382314679972	0.011185635934710295	0.028648589368513618	0.06035261515177648	0.06035261515177648
0.7576569201250802	0.	8.650395029544306e-16	0.0014181216101233562	0.011224970050944555	0.028864076513681815	0.06059562156111049	0.06059562156111049
0.7592480783243649	0.	8.543600029179561e-16	0.0014378970672286472	0.01126421937172812	0.029080309755113918	0.0608387575657017	0.0608387575657017
0.7608392365236495	0.	2.5755394254630887e-15	0.001457764445756285	0.011303381063493932	0.029297288000720907	0.06108201958480501	0.06108201958480501
0.7624303947229343	0.	1.10354833710236e-16	0.0014777235837853645	0.011342452252332276	0.029515010174076657	0.06132540407451817	0.06132540407451817
0.764021552922219	0.	9.540353365917177e-16	0.0014977743144461671	0.011381430023270828	0.029733475215663937	0.06156890752980458	0.06156890752980458
0.7656127111215036	0.	0.	0.0015179164658001363	0.011420311419512951	0.02995268208415547	0.06181252648654182	0.06181252648654182
0.7672038693207881	0.	1.863572756364792e-15	0.0015381498607779098	0.011459093441687045	0.030172629757747902	0.06205625752369206	0.06205625752369206
0.7687950275200729	0.	9.789541700101581e-17	0.0015584743170676295	0.011497773047061066	0.030393317235530203	0.062300097265499656	0.062300097265499656
0.7703861857193575	0.	7.79603502662635e-16	0.001578889647033771	0.01153634714874023	0.030614743538903127	0.06254404238379009	0.06254404238379009
0.7719773439186421	0.	1.1266872538480547e-15	0.0015993956576105008	0.011574812614832886	0.03083690771303888	0.0627880896003138	0.0627880896003138
0.7735685021179518	0.	7.58244502589686e-16	0.0016199921501999462	0.01161316626761469	0.031059808828376504	0.06303223568917944	0.06303223568917944
0.7751596603172364	0.	7.475650025532116e-16	0.0016406789205819067	0.011651404882655264	0.03128344598219398	0.06327647747937244	0.06327647747937244
0.7767508185165212	0.	0.	0.0016614557587894656	0.011689525187919287	0.03150781830020305	0.06352081185733978	0.06352081185733978
0.778341976715806	0.	7.2620600248026275e-16	0.0016823224490171492	0.0117275238628693	0.031732924938225174	0.06376523576967971	0.06376523576967971
0.7799331349150904	0.	1.0608303369564623e-15	0.0017032787694946862	0.011765397537502394	0.031958765083885204	0.06400974622588768	0.06400974622588768
0.7815242931143751	0.	1.0715098369929367e-15	0.001724324492376048	0.011803142791390461	0.032185337958396315	0.0642543403012299	0.0642543403012299
0.7831154513136598	0.	0.	0.0017454593836230905	0.011840756152696714	0.03241264281838491	0.06449901513968441	0.06449901513968441
0.7847066095129445	0.	4.0938083473152066e-16	0.0017666832028808822	0.011878234097143165	0.032640678957791006	0.06474376795699203	0.06474376795699203
0.7862977677122291	0.	1.7763568394002505e-15	0.0017879957033533147	0.011915573046964013	0.03286944570981139	0.06498859604381076	0.06498859604381076
0.7878889259115138	0.	1.5503074219615411e-15	0.0018093966316623878	0.011952769369825032	0.033098942448927755	0.0652334967689634	0.0652334967689634
0.7894800841107984	0.	8.881784197001252e-16	0.0018308857277319138	0.011989819377712105	0.03332916859299564	0.06547846758281431	0.06547846758281431
0.7910712423100832	0.	1.1355868372117835e-15	0.001852462724637195	0.012026719325801141	0.03356012360541587	0.06572350602073865	0.06572350602073865
0.7926624005093679	0.	5.161758350962652e-16	0.0018741273484661806	0.012063465411258452	0.03379180699735482	0.06596860970672805	0.06596860970672805
0.7942535587086526	0.	2.6876741758460706e-16	0.0018958793181740588	0.012100053772058104	0.03402421833007871	0.0662137763571152	0.0662137763571152
0.7958447169079371	0.	0.	0.0019177183454329315	0.012136480485718686	0.034257357217331884	0.06645900378441805	0.06645900378441805
0.7974358751072218	0.	2.9012641765755593e-16	0.0019396441344799301	0.012172741568030571	0.03449122332783655	0.06670428990133315	0.06670428990133315
0.7990270333065065	0.	9.024177530820912e-16	0.0019616563819449054	0.01220883297173319	0.03472581638783945	0.06694963272484628	0.06694963272484628
0.8006181915057912	0.	0.	0.0019837547767014613	0.012244750585145396	0.034961136183788266	0.06719503038051668	0.06719503038051668
0.8022093497050757	0.	1.7763568394002505e-15	0.002005938999689826	0.012280490230790071	0.03519718256508295	0.06744048110687953	0.06744048110687953
0.8038005079043604	0.	5.553340018966715e-16	0.0020282087237420837	0.012316047663917105	0.03543395544692818	0.06768598326003905	0.06768598326003905
0.8053916661036451	0.	1.089309003720394e-15	0.0020505636134000083	0.012351418571040482	0.0356714548132891	0.0679315353183902	0.0679315353183902
0.8069828243029298	0.	8.881784197001252e-16	0.002073003324736578	0.01238659856838965	0.03590968071997021	0.06817713588754655	0.06817713588754655
0.8085739825022146	0.	3.648829179128771e-16	0.0020955275051560375	0.012421583200329973	0.036148633297790236	0.06842278370541569	0.06842278370541569
0.8101651407014991	0.	8.881784197001252e-16	0.002118135793201088	0.012456367937732412	0.03638831275587259	0.06866847764747629	0.06866847764747629
0.8117562989007838	0.	1.3901149214144244e-15	0.0021408278183473886	0.012490948176277633	0.03662871938507922	0.0689142167322455	0.0689142167322455
0.8133474571000685	0.	1.1907642540669015e-15	0.0021636032007957434	0.012525319234727147	0.03686985356156047	0.06916000012695342	0.06916000012695342
0.8149386152993532	0.	8.881784197001252e-16	0.002186461551250643	0.012559476353117233	0.03711171575043529	0.06940582715340574	0.06940582715340574
0.8165297734986379	0.	4.182804180952494e-16	0.0022094024707019887	0.01259341469091254	0.03735430650962611	0.06965169729410786	0.06965169729410786
0.8181209316979224	0.	4.592185015684014e-16	0.0022324255501915908	0.01262712932507706	0.03759762649383113	0.06989761019857574	0.06989761019857574
0.8197120898972071	0.	1.3278178378683234e-15	0.002255530370573331	0.012660615248105689	0.03784167645865235	0.0701435656899171	0.0701435656899171
0.8213032480964917	0.	1.338497337904798e-15	0.0022787165022701587	0.01269386736596046	0.03808645726488934	0.07038956377164421	0.07038956377164421
0.8228944062957764	0.	8.881784197001252e-16	0.0023019835050176445	0.01272688049596593	0.03833196988299657	0.07063560463476948	0.07063560463476948
0.8244855644950612	0.	8.881784197001252e-16	0.0023253309276052843	0.012759649364611008	0.03857821539773458	0.07088168866515593	0.07088168866515593
0.8260767226943458	0.	9.647148366281921e-16	0.00234875830760181	0.012792168605287639	0.038825195012978	0.07112781645118146	0.07112781645118146
0.8276678808936304	0.	8.881784197001252e-16	0.002372265171078895	0.012824432755934687	0.03907291005674826	0.07137398879166268	0.07137398879166268
0.8292590390929152	0.	1.895611256474215e-15	0.0023958510323189154	0.012856436256620783	0.039321361986432046	0.07162020670415525	0.07162020670415525
0.8308501972921998	0.	1.261960920976731e-15	0.0024195153935175546	0.012888173447014227	0.0395705523942209	0.07186647143351647	0.07186647143351647
0.8324413554914846	0.	5.250754184599939e-16	0.0024432577444767514	0.012919638563788902	0.039820483012781765	0.07211278446087524	0.07211278446087524
0.8340325136907691	0.	7.048470024073138e-16	0.0024670775622849172	0.012950825737923105	0.04007115572115803	0.07235914751293698	0.07235914751293698
0.8356236718900538	0.	6.834880023343649e-16	0.0024909743109867225	0.012981728991884225	0.040322572550916036	0.07260556257166186	0.07260556257166186
0.8372148300893385	0.	1.1142278371388344e-15	0.0025149474412413213	0.013012342236736092	0.04057473569256843	0.07285203188437561	0.07285203188437561
0.8388059882886232	0.	0.	0.0025389963899693736	0.013042659269125578	0.04082764750225165	0.07309855797427217	0.07309855797427217
0.8403971464879078	0.	8.881784197001252e-16	0.0025631205799955094	0.01307267376815006	0.04108131050871834	0.07334514365137892	0.07334514365137892
0.8419883046871924	0.	5.891524186788406e-16	0.002587319419657073	0.013102379292109778	0.04133572742060948	0.0735917920239735	0.0735917920239735
0.8435794628864772	0.	2.883465009848102e-16	0.0026115923024263073	0.013131769275137444	0.041590901134070435	0.07383850651050108	0.07383850651050108
0.8451706210857619	0.	8.881784197001252e-16	0.002635938606499742	0.013160837023696671	0.0418468347406904	0.0740852908520038	0.0740852908520038
0.8467617792850466	0.	0.	0.0026603576943827153	0.013189575712930692	0.04210353153580904	0.0743321491250949	0.0743321491250949
0.8483529374843312	0.	5.126160017507737e-16	0.0026848489124531904	0.013217978382882016	0.04236099502719461	0.07457908575549259	0.07457908575549259
0.8499440956836158	0.	0.	0.002709411590510616	0.013246037934545797	0.0426192289441195	0.07482610553217472	0.07482610553217472
0.8515352538829004	0.	2.3494900080243793e-16	0.002734045041318335	0.013273747125770613	0.04287823724685758	0.07507321362215774	0.07507321362215774
0.8531264120821851	0.	6.639089189341617e-16	0.002758748560122187	0.013301098566994272	0.04313802413664025	0.07532041558595323	0.07532041558595323
0.8547175702814698	0.	8.881784197001252e-16	0.0027835214241336186	0.0133280847167833	0.0433985940660459	0.07556771739371633	0.07556771739371633
0.8563087284807546	0.	0.	0.0028083628920388378	0.013354697877206084	0.0436599517499308	0.07581512544216126	0.07581512544216126
0.8578998866800391	0.	0.	0.002833272203438658	0.013380930189003166	0.04392210217684822	0.0760626465722566	0.0760626465722566
0.8594910448793239	0.	7.066269190800596e-16	0.0028582485783081694	0.013406773626530562	0.04418505062104881	0.07631028808775661	0.07631028808775661
0.8610822030786085	0.	1.7087200058359123e-16	0.002883291216409715	0.01343221999252326	0.0444488026550625	0.07655805777461444	0.07655805777461444
0.8626733612778932	0.	1.455971838306017e-15	0.002908399296702225	0.013457260912582864	0.044713364162905896	0.07680596392133814	0.07680596392133814
0.864264519477178	0.	1.6268438388896082e-15	0.002933571976700117	0.01348188782944488	0.044978741353950163	0.0770540153403292	0.0770540153403292
0.8658556776764624	0.	1.027011920174293e-15	0.0029588083918591444	0.013506091996993104	0.04524494077751216	0.07730222139027934	0.07730222139027934
0.8674468358757471	0.	1.0163324201378186e-15	0.00298410765487449	0.013529864473976881	0.04551196933816928	0.07755059199966934	0.07755059199966934
0.8690379940750318	0.	7.707039192989062e-16	0.003009468855008912	0.013553196117461402	0.0457798343118925	0.07779913769147684	0.07779913769147684
0.8706291522743166	0.	0.	0.0030348910573533925	0.01357607757595056	0.046048543363015206	0.07804786960909944	0.07804786960909944
0.8722203104736012	0.	8.881784197001252e-16	0.0030603733020797557	0.013598499282214186	0.0463181045621135	0.07829679954365847	0.07829679954365847
0.873811468672886	0.	2.408227258224989e-15	0.0030859146036712683	0.013620451445728321	0.046588526404841214	0.07854593996269539	0.07854593996269539
0.8754026268721705	0.	1.7016003391449294e-15	0.003111513950087497	0.013641924044793044	0.046859817831793146	0.0787953040403754	0.0787953040403754
0.8769937850714552	0.	0.	0.003137170301934125	0.013662906818225344	0.04713198824946346	0.07904490568932959	0.07904490568932959
0.8785849432707398	0.	8.34780919517753e-16	0.0031628825915920567	0.013683389256671388	0.04740504755238381	0.07929475959419492	0.07929475959419492
0.8801761014700245	0.	8.881784197001252e-16	0.00318864972228025	0.013703360593449686	0.04767900614648653	0.07954488124697519	0.07954488124697519
0.8817672596693091	0.	8.881784197001252e-16	0.0032144705671219337	0.013722809794941476	0.047953874973826464	0.07979528698439961	0.07979528698439961
0.8833584178685938	0.	8.881784197001252e-16	0.0032403439681468393	0.013741725550487057	0.04822966553873227	0.08004599402731058	0.08004599402731058
0.8849495760678786	0.	2.6431762590274264e-15	0.0032662687352624964	0.013760096261737248	0.048506389935478844	0.08029702052235888	0.08029702052235888
0.8865407342671632	0.	8.881784197001252e-16	0.00329224364516989	0.013777910031441465	0.04878406087761533	0.0805483855860274	0.0805483855860274
0.8867676527985845	0.	8.881784197001252e-16	0.003295951997069224	0.01378040439858541	0.04882373804062912	0.08058426205417746	0.08058426205417746
0.887221489861427	0.	1.7763568394002505e-15	0.003303371668909705	0.01378535826383942	0.04890315109197729	0.08065603711255864	0.08065603711255864
0.8876753269242695	0.	0.	0.0033107952732587265	0.013790265395886792	0.04898264271288344	0.08072784207308548	0.08072784207308548
0.8881291639871122	0.	1.7763568394002505e-15	0.003318222780067437	0.013795125503461847	0.04906221323036952	0.0807996774293196	0.0807996774293196
0.8885830010499547	0.	8.881784197001252e-16	0.0033256541590231947	0.01379993829307491	0.04914186297612755	0.08087154368210836	0.08087154368210836
0.8890368381127972	0.	8.881784197001252e-16	0.0033330893795833205	0.013804703469021185	0.04922159228660572	0.08094344133970033	0.08094344133970033
0.8894906751756398	0.	0.	0.0033405284109608857	0.013809420733348787	0.04930140150307949	0.08101537091783761	0.08101537091783761
0.8899445122384824	0.	1.7763568394002505e-15	0.0033479712221176072	0.01381408978582499	0.049381290971707514	0.0810873329398758	0.0810873329398758
0.8903983493013249	0.	1.7763568394002505e-15	0.003355417781765624	0.013818710323912242	0.04946126104361426	0.08115932793686831	0.08115932793686831
0.8908521863641674	0.	0.	0.003362868058360391	0.013823282042737972	0.04954131207495305	0.08123135644769253	0.08123135644769253
0.89130602342701	0.	0.	0.0033703220201122264	0.013827804635083929	0.04962144442699401	0.0813034190191555	0.0813034190191555
0.8917598604898526	0.	0.	0.003377779634967659	0.01383227779133911	0.04970165846618002	0.08137551620609162	0.08137551620609162
0.8922136975526951	0.	8.881784197001252e-16	0.0033852408706103176	0.013836701199474	0.049781954564220854	0.08144764857150122	0.08144764857150122
0.8926675346155377	0.	0.	0.003392705694470699	0.013841074545029919	0.04986233309816246	0.08151981668664465	0.08151981668664465
0.8931213716783802	0.	1.7763568394002505e-15	0.0034001740737057418	0.013845397511060398	0.04994279445046246	0.08159202113116404	0.08159202113116404
0.8935752087412228	0.	8.881784197001252e-16	0.003407645975206819	0.013849669778129403	0.05002333900907718	0.0816642624932129	0.0816642624932129
0.8940290458040654	0.	0.	0.003415121365593521	0.013853891024262488	0.05010396716754428	0.0817365413695672	0.0817365413695672
0.8944828828669079	0.	0.	0.0034226002112180964	0.013858060924925475	0.05018467932505821	0.08180885836575413	0.08180885836575413
0.8949367199297504	0.	0.	0.0034300824781503536	0.013862179152990706	0.05026547588656438	0.08188121409617466	0.08188121409617466
0.895390556992593	0.	8.881784197001252e-16	0.0034375681321856533	0.013866245378705067	0.05034635726284442	0.0819536091842421	0.0819536091842421
0.8958443940554356	0.	0.	0.003445057138833363	0.013870259269654461	0.05042732387059523	0.0820260442624896	0.0820260442624896
0.8962982311182781	0.	0.	0.0034525494633239617	0.01387422049073983	0.05050837613252934	0.08209851997273176	0.08209851997273176
0.8967520681811206	0.	3.552713678800501e-15	0.003460045070598383	0.013878128704138959	0.050589514477465514	0.08217103696618189	0.08217103696618189
0.8972059052439633	0.	8.881784197001252e-16	0.0034675439253044615	0.01388198356926118	0.05067073934041133	0.08224359590358699	0.08224359590358699
0.8976597423068058	0.	8.881784197001252e-16	0.0034750459918022614	0.01388578474274027	0.050752051162675116	0.08231619745538765	0.08231619745538765
0.8981135793696483	0.	8.881784197001252e-16	0.0034825512341543075	0.013889531878371386	0.05083345039194853	0.08238884230184151	0.08238884230184151
0.8985674164324908	0.	1.7763568394002505e-15	0.003490059616121144	0.013893224627087974	0.050914937482410494	0.08246153113317067	0.08246153113317067
0.8990212534953335	0.	0.	0.0034975711011631105	0.013896862636928908	0.05099651289482754	0.08253426464972247	0.08253426464972247
0.899475090558176	0.	8.881784197001252e-16	0.0035050856524376783	0.01390044555299319	0.05107817709666129	0.08260704356211512	0.08260704356211512
0.8999289276210185	0.	8.881784197001252e-16	0.0035126032327905676	0.013903973017409754	0.051159930562157285	0.08267986859137721	0.08267986859137721
0.9003827646838611	0.	0.	0.003520123804759301	0.013907444669292168	0.05124177377247463	0.08275274046912617	0.08275274046912617
0.9008366017467037	0.	0.	0.003527647330565209	0.013910860144709325	0.05132370721577306	0.08282565993771218	0.08282565993771218
0.9012904388095462	0.	8.881784197001252e-16	0.0035351737721089904	0.013914219076628598	0.05140573138733373	0.08289862775038603	0.08289862775038603
0.9017442758723888	0.	0.	0.003542703090974264	0.013917521094898078	0.05148784678967466	0.08297164467146878	0.08297164467146878
0.9021981129352313	0.	8.881784197001252e-16	0.0035502352484204636	0.013920765826190618	0.051570053932657345	0.08304471147651249	0.08304471147651249
0.9026519499980739	0.	8.881784197001252e-16	0.0035577702053766203	0.013923952893965641	0.05165235333360929	0.08311782895247521	0.08311782895247521
0.9031057870609164	0.	8.881784197001252e-16	0.0035653079224386985	0.013927081918425621	0.05173474551744395	0.08319099789790041	0.08319099789790041
0.903559624123759	0.	0.	0.0035728483598713723	0.013930152516473449	0.05181723101677882	0.08326421912308835	0.08326421912308835
0.9040134611866015	0.	0.	0.0035803914776018075	0.013933164301675127	0.0518998103720687	0.08333749345028796	0.08333749345028796
0.904467298249444	0.	8.881784197001252e-16	0.0035879372352152217	0.013936116884202931	0.05198248413171935	0.0834108217138736	0.0834108217138736
0.9049211353122867	0.	0.	0.0035954855919460016	0.013939009870797214	0.05206525285222252	0.08348420476052887	0.08348420476052887
0.9053749723751292	0.	0.	0.0036030365066874737	0.013941842864717557	0.05214811709829892	0.08355764344946426	0.08355764344946426
0.9058288094379717	0.	8.881784197001252e-16	0.00361058993797414	0.013944615465698362	0.052231077443014584	0.08363113865258409	0.08363113865258409
0.9062826465008144	0.	1.7763568394002505e-15	0.0036181458439870084	0.013947327269898224	0.052314134467930984	0.08370469125470503	0.08370469125470503
0.9067364835636569	0.	0.	0.003625704182544709	0.013949977869845753	0.05239728876324001	0.0837783021537577	0.0837783021537577
0.9071903206264994	0.	1.7763568394002505e-15	0.0036332649111052717	0.013952566854404935	0.05248054092791499	0.08385197226099272	0.08385197226099272
0.9076441576893419	0.	8.881784197001252e-16	0.0036408279867554683	0.013955093808698749	0.05256389156983943	0.08392570250119391	0.08392570250119391
0.9080979947521846	0.	8.881784197001252e-16	0.0036483933662108115	0.013957558314088736	0.052647341305975814	0.08399949381289762	0.08399949381289762
0.9085518318150271	0.	8.881784197001252e-16	0.0036559610058155556	0.01395995994809951	0.05273089076251125	0.08407334714861747	0.08407334714861747
0.9090056688778696	0.	0.	0.003663530861524933	0.013962298284363683	0.052814540575001345	0.08414726347505486	0.08414726347505486
0.9094595059407122	0.	8.881784197001252e-16	0.0036711028889211406	0.013964572892582794	0.05289829138855673	0.08422124377335827	0.08422124377335827
0.9099133430035548	0.	8.881784197001252e-16	0.00367867704318936	0.013966783338456246	0.05298214385796918	0.0842952890393196	0.0842952890393196
0.9103671800663973	0.	0.	0.003686253279127527	0.013968929183639567	0.05306609864791145	0.08436940028366458	0.08436940028366458
0.9108210171292398	0.	2.6645352591003757e-15	0.0036938315511365616	0.01397100998566625	0.053150156433082074	0.08444357853224371	0.08444357853224371
0.9112748541920824	0.	8.881784197001252e-16	0.0037014118132141505	0.013973025297901565	0.053234317898388284	0.08451782482632275	0.08451782482632275
0.911728691254925	0.	1.7763568394002505e-15	0.0037089940189538595	0.013974974669485718	0.05331858373912812	0.08459214022282602	0.08459214022282602
0.9121825283177675	0.	8.881784197001252e-16	0.0037165781215415805	0.013976857645253027	0.0534029546611583	0.08466652579459222	0.08466652579459222
0.9126363653806101	0.	0.	0.003724164073748426	0.013978673765696392	0.053487431381091355	0.08474098263064533	0.08474098263064533
0.9130902024434526	0.	1.7763568394002505e-15	0.0037317518279262885	0.013980422566873152	0.05357201462646799	0.08481551183647351	0.08481551183647351
0.9135440395062951	0.	0.	0.003739341336004287	0.013982103580365113	0.053656705135971094	0.08489011453428752	0.08489011453428752
0.9139978765691378	0.	8.881784197001252e-16	0.0037469325494843275	0.013983716333194174	0.05374150365960695	0.08496479186333339	0.08496479186333339
0.9144517136319803	0.	2.6645352591003757e-15	0.0037545254194357724	0.01398526034776193	0.0538264109589095	0.0850395449801562	0.0850395449801562
0.9149055506948228	0.	8.881784197001252e-16	0.00376211989648656	0.013986735141778617	0.05391142780714908	0.08511437505891983	0.08511437505891983
0.9153593877576653	0.	0.	0.003769715930832085	0.013988140228192947	0.053996554989542034	0.08518928329168585	0.08518928329168585
0.915813224820508	0.	1.7763568394002505e-15	0.0037773134722147717	0.0139894751151175	0.05408179330346652	0.08526427088874389	0.08526427088874389
0.9162670618833505	0.	8.881784197001252e-16	0.0037849124699258496	0.013990739305751454	0.05416714355867924	0.08533933907891189	0.08533933907891189
0.916720898946193	0.	8.881784197001252e-16	0.0037925128727955837	0.013991932298309528	0.05425260657754638	0.08541448910988159	0.08541448910988159
0.9171747360090357	0.	2.6645352591003757e-15	0.0038001146292039323	0.013993053585950932	0.05433818319527006	0.08548972224852225	0.08548972224852225
0.9176285730718782	0.	1.7763568394002505e-15	0.0038077176870512375	0.013994102656684326	0.054423874260121075	0.08556503978123953	0.08556503978123953
0.9180824101347207	0.	0.	0.0038153219937715477	0.013995078993298549	0.05450968063368933	0.08564044301430762	0.08564044301430762
0.9185362471975633	0.	8.881784197001252e-16	0.003822927496325512	0.013995982073282676	0.05459560319112722	0.08571593327423965	0.08571593327423965
0.9189900842604058	0.	8.881784197001252e-16	0.003830534141183506	0.013996811368728324	0.054681642821392984	0.08579151190812961	0.08579151190812961
0.9194439213232484	0.	1.7763568394002505e-15	0.0038381418743274054	0.013997566346253265	0.05476780042752161	0.08586718028403162	0.08586718028403162
0.9198977583860909	0.	1.7763568394002505e-15	0.003845750641259471	0.013998246466925934	0.054854076926888595	0.08594293979135426	0.08594293979135426
0.9203515954489335	0.	8.881784197001252e-16	0.0038533603869597144	0.013998851186143746	0.05494047325146845	0.08601879184121142	0.08601879184121142
0.920805432511776	0.	1.7763568394002505e-15	0.0038609710559232013	0.013999379953569147	0.05502699034812952	0.08609473786684863	0.08609473786684863
0.9212592695746186	0.	8.881784197001252e-16	0.0038685825921263017	0.01399983221302481	0.05511362917890583	0.08617077932404538	0.08617077932404538
0.9217131066374612	0.	8.881784197001252e-16	0.0038761949390293537	0.014000207402401266	0.0552003907212919	0.0862469176915166	0.0862469176915166
0.9221669437003037	0.	8.881784197001252e-16	0.003883808039572223	0.014000504953553872	0.055287275968547434	0.08632315447134342	0.08632315447134342
0.9226207807631462	0.	8.881784197001252e-16	0.003891421836166309	0.014000724292208666	0.055374285929991274	0.08639949118942258	0.08639949118942258
0.9230746178259889	0.	0.	0.0038990362706847748	0.01400086483785401	0.055461421631324725	0.08647592939588389	0.08647592939588389
0.9235284548888314	0.	8.881784197001252e-16	0.0039066512844705414	0.014000926003640224	0.05554868411494773	0.08655247066557514	0.08655247066557514
0.9239822919516739	0.	0.	0.003914266818311418	0.014000907196273005	0.05563607444028573	0.08662911659850803	0.08662911659850803
0.9244361290145164	0.	8.881784197001252e-16	0.0039218828124480964	0.014000807815894412	0.05572359368413782	0.0867058688203537	0.0867058688203537
0.9248899660773591	0.	0.	0.003929499206559939	0.014000627255986942	0.055811242941006256	0.08678272898291528	0.08678272898291528
0.9253438031402016	0.	8.881784197001252e-16	0.003937115939763203	0.014000364903241191	0.05589902332346419	0.0868596987646475	0.0868596987646475
0.9257976402030441	0.	0.	0.003944732950603047	0.014000020137450164	0.05598693596251536	0.08693677987115667	0.08693677987115667
0.9262514772658867	0.	2.6645352591003757e-15	0.003952350177043762	0.013999592331385813	0.056074982007966234	0.08701397403574518	0.08701397403574518
0.9267053143287293	0.	0.	0.003959967556469657	0.013999080850668477	0.05616316262880261	0.08709128301993374	0.08709128301993374
0.9271591513915718	0.	8.881784197001252e-16	0.003967585025672626	0.013998485053658527	0.05625147901359906	0.08716870861403159	0.08716870861403159
0.9276129884544143	0.	2.6645352591003757e-15	0.003975202520845045	0.013997804291303595	0.05633993237090884	0.08724625263769337	0.08724625263769337
0.9280668255172569	0.	8.881784197001252e-16	0.00398281997757266	0.01399703790702489	0.05642852392967157	0.0873239169405089	0.0873239169405089
0.9285206625800995	0.	8.881784197001252e-16	0.003990437330838148	0.013996185236576864	0.056517254939656425	0.08740170340260534	0.08740170340260534
0.928974499642942	0.	8.881784197001252e-16	0.003998054515000682	0.01399524560790244	0.056606126671884915	0.08747961393525383	0.08747961393525383
0.9294283367057846	0.	8.881784197001252e-16	0.004005671463788829	0.013994218340990905	0.056695140419074974	0.08755765048149478	0.08755765048149478
0.9298821737686271	0.	8.881784197001252e-16	0.004013288110307656	0.013993102747741126	0.05678429749611613	0.08763581501680395	0.08763581501680395
0.9303360108314697	0.	2.6645352591003757e-15	0.004020904387019186	0.013991898131809677	0.056873599240528705	0.08771410954973025	0.08771410954973025
0.9307898478943123	0.	8.881784197001252e-16	0.004028520225734411	0.013990603788443856	0.056963047012946966	0.08779253612259019	0.08779253612259019
0.9312436849571548	0.	2.6645352591003757e-15	0.004036135557614173	0.013989219004342246	0.05705264219762629	0.08787109681216432	0.08787109681216432
0.9316975220199973	0.	8.881784197001252e-16	0.004043750313156735	0.013987743057483293	0.057142386202954754	0.08794979373042633	0.08794979373042633
0.9321513590828399	0.	1.7763568394002505e-15	0.004051364422193338	0.013986175216965435	0.05723228046197448	0.08802862902525899	0.08802862902525899
0.9326051961456825	0.	3.552713678800501e-15	0.004058977813873099	0.013984514742829468	0.05732232643291901	0.08810760488122327	0.08810760488122327
0.933059033208525	0.	8.881784197001252e-16	0.004066590416659466	0.013982760885889789	0.05741252559977994	0.08818672352033197	0.08818672352033197
0.9335128702713675	0.	0.	0.004074202158330209	0.013980912887560315	0.05750287947287358	0.08826598720285883	0.08826598720285883
0.9339667073342102	0.	2.6645352591003757e-15	0.00408181296596144	0.01397896997966086	0.05759338958943161	0.08834539822814858	0.08834539822814858
0.9344205443970527	0.	8.881784197001252e-16	0.0040894227659133975	0.013976931384231506	0.05768405751419792	0.0884249589354642	0.0884249589354642
0.9348743814598952	0.	1.7763568394002505e-15	0.004097031483842883	0.013974796313353188	0.05777488484006721	0.08850467170486187	0.08850467170486187
0.9353282185227378	0.	2.6645352591003757e-15	0.0041046390446703995	0.013972563968923879	0.057865873188712946	0.08858453895807727	0.08858453895807727
0.9357820555855804	0.	8.881784197001252e-16	0.004112245372589918	0.013970233542476507	0.05795702421124549	0.08866456315942894	0.08866456315942894
0.9362358926484229	0.	1.7763568394002505e-15	0.004119850391054669	0.013967804214955137	0.058048339588909315	0.08874474681680855	0.08874474681680855
0.9366897297112654	0.	3.552713678800501e-15	0.004127454022771815	0.013965275156514245	0.0581398210337678	0.08882509248260195	0.08882509248260195
0.937143566774108	0.	2.6645352591003757e-15	0.004135056189686459	0.013962645526278905	0.05823147028941911	0.08890560275470794	0.08890560275470794
0.9375974038369506	0.	2.6645352591003757e-15	0.004142656812978096	0.013959914472132517	0.058323289131753775	0.08898628027757738	0.08898628027757738
0.9380512408997931	0.	3.552713678800501e-15	0.004150255813057946	0.013957081130477	0.05841527936971147	0.0890671277432693	0.0890671277432693
0.9385050779626357	0.	0.	0.004157853109548526	0.013954144625986764	0.05850744284606435	0.08914814789253533	0.08914814789253533
0.9389589150254782	0.	8.881784197001252e-16	0.004165448621285428	0.013951104071379561	0.058599781438245735	0.08922934351593792	0.08922934351593792
0.9394127520883208	0.	8.881784197001252e-16	0.004173042266305771	0.013947958567136709	0.058692297059169896	0.08931071745502805	0.08931071745502805
0.9398665891511634	0.	8.881784197001252e-16	0.004180633961835767	0.013944707201261508	0.05878499165810336	0.08939227260352567	0.08939227260352567
0.9403204262140059	0.	8.881784197001252e-16	0.00418822362428628	0.013941349048999463	0.05887786722156019	0.08947401190854087	0.08947401190854087
0.9407742632768484	0.	0.	0.004195811169241281	0.013937883172560284	0.05897092577421592	0.08955593837186537	0.08955593837186537
0.941228100339691	0.	2.6645352591003757e-15	0.0042033965114534055	0.013934308620841662	0.059064169379862363	0.08963805505125588	0.08963805505125588
0.9416819374025336	0.	2.6645352591003757e-15	0.004210979564827966	0.013930624429122851	0.059157600142373035	0.08972036506179304	0.08972036506179304
0.9421357744653761	0.	2.6645352591003757e-15	0.0042185602424194	0.013926829618764458	0.059251220206729904	0.08980287157727052	0.08980287157727052
0.9425896115282186	0.	8.881784197001252e-16	0.0042261384564286075	0.013922923196910908	0.05934503176006878	0.0898855778316241	0.0898855778316241
0.9430434485910613	0.	8.881784197001252e-16	0.0042337141181807425	0.013918904156139611	0.059439037032743336	0.08996848712042738	0.08996848712042738
0.9434972856539038	0.	0.	0.004241287138121663	0.013914771474157206	0.0595332382994469	0.09005160280239632	0.09005160280239632
0.9439511227167463	0.	8.881784197001252e-16	0.004248857425817043	0.013910524113438072	0.059627637880373285	0.09013492830098979	0.09013492830098979
0.9444049597795888	0.	3.552713678800501e-15	0.004256424889931054	0.013906161020885044	0.05972223814238653	0.09021846710601977	0.09021846710601977
0.9448587968424315	0.	1.7763568394002505e-15	0.004263989438221927	0.013901681127447496	0.05981704150027145	0.09030222277533806	0.09030222277533806
0.945312633905274	0.	8.881784197001252e-16	0.004271550977545502	0.013897083347770511	0.059912050418005514	0.0903861989366126	0.0903861989366126
0.9457664709681165	0.	1.7763568394002505e-15	0.004279109413825921	0.013892366579783655	0.060007267410060905	0.09047039928905498	0.09047039928905498
0.9462203080309591	0.	8.881784197001252e-16	0.0042866646520618445	0.01388752970431284	0.06010269504277943	0.09055482760534161	0.09055482760534161
0.9466741450938017	0.	3.552713678800501e-15	0.004294216596313127	0.013882571584663772	0.06019833593578294	0.09063948773350816	0.09063948773350816
0.9471279821566442	0.	8.881784197001252e-16	0.0043017651496919385	0.013877491066192071	0.06029419276342818	0.09072438359893287	0.09072438359893287
0.9475818192194868	0.	0.	0.004309310214355655	0.013872286975866288	0.06039026825632643	0.090809519206414	0.090809519206414
0.9480356562823293	0.	8.881784197001252e-16	0.004316851691499757	0.013866958121806938	0.06048656520291029	0.09089489864228195	0.09089489864228195
0.9484894933451719	0.	3.552713678800501e-15	0.004324389481350721	0.013861503292826427	0.060583086451052814	0.09098052607661344	0.09098052607661344
0.9489433304080144	0.	2.6645352591003757e-15	0.0043319234831509235	0.013855921257917458	0.06067983490974527	0.09106640576550795	0.09106640576550795
0.949397167470857	0.	8.881784197001252e-16	0.00433945359516219	0.013850210765771642	0.060776813550865505	0.09115254205345114	0.09115254205345114
0.9498510045336995	0.	0.	0.0043469797146507005	0.013844370544248363	0.06087402541096942	0.09123893937578131	0.09123893937578131
0.950304841596542	0.	8.881784197001252e-16	0.004354501737885208	0.013838399299832993	0.06097147359317123	0.09132560226121011	0.09132560226121011
0.9507586786593847	0.	0.	0.004362019560119279	0.013832295717072896	0.061069161269100114	0.09141253533447014	0.09141253533447014
0.9512125157222272	0.	0.	0.004369533075605503	0.013826058458009882	0.06116709168091905	0.09149974331903277	0.09149974331903277
0.9516663527850697	0.	3.552713678800501e-15	0.004377042177571511	0.013819686161573586	0.06126526814343425	0.09158723103995925	0.09158723103995925
0.9521201898479124	0.	0.	0.004384546758205765	0.013813177442943747	0.06136369404626407	0.09167500342682544	0.09167500342682544
0.9525740269107549	0.	1.7763568394002505e-15	0.004392046708697528	0.013806530892940039	0.06146237285613676	0.09176306551680025	0.09176306551680025
0.9530278639735974	0.	8.881784197001252e-16	0.004399541919170247	0.013799745077308856	0.061561308119220115	0.09185142245779687	0.09185142245779687
0.9534817010364399	0.	8.881784197001252e-16	0.004407032278728629	0.013792818536067841	0.061660503463595084	0.09194007951177063	0.09194007951177063
0.9539355380992826	0.	1.7763568394002505e-15	0.004414517675424889	0.013785749782758927	0.06175996260180838	0.09202904205815798	0.09202904205815798
0.9543893751621251	0.	1.7763568394002505e-15	0.004421997996267635	0.013778537303712923	0.0618596893335166	0.09211831559742656	0.09211831559742656
0.9548432122249676	0.	8.881784197001252e-16	0.004429473127219197	0.01377117955726348	0.06195968754827508	0.09220790575478688	0.09220790575478688
0.9552970492878102	0.	0.	0.004436942953188527	0.013763674972948614	0.062059961228402294	0.09229781828404349	0.09229781828404349
0.9557508863506528	0.	5.329070518200751e-15	0.004444407358040969	0.0137560219506625	0.06216051445199344	0.09238805907161307	0.09238805907161307
0.9562047234134953	0.	8.881784197001252e-16	0.004451866224582268	0.013748218859788608	0.0622613513960415	0.09247863414070068	0.09247863414070068
0.9566585604763379	0.	2.6645352591003757e-15	0.004459319434579889	0.013740264038286654	0.06236247633972258	0.0925695496556509	0.0925695496556509
0.9571123975391804	0.	1.7763568394002505e-15	0.00446676686874703	0.013732155791751133	0.062463893667775494	0.09266081192648024	0.09266081192648024
0.957566234602023	0.	8.881784197001252e-16	0.00447420840675683	0.013723892392423664	0.06256560787408016	0.09275242741363154	0.09275242741363154
0.9580200716648655	0.	8.881784197001252e-16	0.0044816439272468145	0.013715472078177804	0.06266762356535782	0.09284440273287586	0.09284440273287586
0.9584739087277081	0.	2.6645352591003757e-15	0.004489073307815339	0.013706893051434577	0.06276994546505144	0.09293674466048607	0.09293674466048607
0.9589277457905506	0.	0.	0.004496496425043794	0.013698153478062025	0.06287257841737937	0.09302946013859703	0.09302946013859703
0.9593815828533931	0.	4.440892098500626e-15	0.00450391315449572	0.01368925148621436	0.06297552739158263	0.09312255628084021	0.09312255628084021
0.9598354199162358	0.	2.6645352591003757e-15	0.00451132337072746	0.013680185165105385	0.06307879748633738	0.09321604037818698	0.09321604037818698
0.9602892569790783	0.	1.7763568394002505e-15	0.004518726947308593	0.01367095256376416	0.06318239393441605	0.09330991990510817	0.09330991990510817
0.9607430940419208	0.	8.881784197001252e-16	0.004526123756833478	0.01366155168970451	0.06328632210754037	0.09340420252596537	0.09340420252596537
0.9611969311047633	0.	5.329070518200751e-15	0.004533513670938127	0.013651980507544792	0.06339058752147153	0.09349889610174422	0.09349889610174422
0.961650768167606	0.	8.881784197001252e-16	0.004540896560313534	0.013642236937556618	0.06349519584133212	0.09359400869709322	0.09359400869709322
0.9621046052304485	0.	8.881784197001252e-16	0.0045482722947500775	0.013632318854174486	0.06360015288723808	0.09368954858765655	0.09368954858765655
0.962558442293291	0.	1.7763568394002505e-15	0.004555640743138412	0.013622224084403278	0.0637054646401296	0.09378552426783049	0.09378552426783049
0.9630122793561336	0.	1.7763568394002505e-15	0.0045630017735112105	0.013611950406159146	0.06381113724796439	0.09388194445885212	0.09388194445885212
0.9634661164189762	0.	2.6645352591003757e-15	0.004570355253073366	0.013601495546552655	0.06391717703219157	0.09397881811727604	0.09397881811727604
0.9639199534818187	0.	8.881784197001252e-16	0.004577701048243732	0.01359085718005737	0.06402359049454631	0.09407615444391038	0.09407615444391038
0.9643737905446613	0.	7.993605777301127e-15	0.004585039024690651	0.013580032926614471	0.06413038432423601	0.09417396289321811	0.09417396289321811
0.9648276276075038	0.	5.329070518200751e-15	0.00459236904736926	0.013569020349613048	0.06423756540543923	0.09427225318308707	0.09427225318308707
0.9652814646703464	0.	8.881784197001252e-16	0.004599690980589877	0.013557816953821522	0.06434514082527798	0.09437103530529445	0.09437103530529445
0.9657353017331889	0.	1.7763568394002505e-15	0.004607004688071292	0.013546420183153884	0.06445311788217722	0.09447031953635321	0.09447031953635321
0.9661891387960315	0.	4.440892098500626e-15	0.00461431003298074	0.013534827418361317	0.06456150409465344	0.09457011644901137	0.09457011644901137
0.966642975858874	0.	8.881784197001252e-16	0.004621606878026263	0.013523035974572828	0.06467030721064226	0.0946704369243454	0.0946704369243454
0.9670968129217166	0.	3.552713678800501e-15	0.004628895085527773	0.013511043098749731	0.06477953521733859	0.09477129216457136	0.09477129216457136
0.9675506499845592	0.	1.7763568394002505e-15	0.004636174517489877	0.01349884596695361	0.06488919635153767	0.09487269370646523	0.09487269370646523
0.9680044870474017	0.	5.329070518200751e-15	0.004643445035706684	0.013486441681495265	0.06499929911064939	0.09497465343565548	0.09497465343565548
0.9684583241102442	0.	1.7763568394002505e-15	0.00465070650184618	0.013473827267920235	0.065109852264297	0.09507718360161377	0.09507718360161377
0.9689121611730869	0.	8.881784197001252e-16	0.00465795877759323	0.013460999671829121	0.0652208648666237	0.09518029683359153	0.09518029683359153
0.9693659982359294	0.	0.	0.004665201724728618	0.013447955755494512	0.06533234626933826	0.09528400615745891	0.09528400615745891
0.9698198352987719	0.	5.329070518200751e-15	0.004672435205303138	0.013434692294326034	0.06544430613554209	0.09538832501357053	0.09538832501357053
0.9702736723616144	0.	4.440892098500626e-15	0.004679659081760157	0.013421205973076944	0.06555675445441089	0.095493267275649	0.095493267275649
0.9707275094244571	0.	4.440892098500626e-15	0.004686873217115917	0.013407493381865088	0.06566970155680796	0.09559884727090573	0.09559884727090573
0.9711813464872996	0.	6.217248937900877e-15	0.004694077475120295	0.013393551011937177	0.06578315813187796	0.09570507980132081	0.09570507980132081
0.9716351835501421	0.	6.217248937900877e-15	0.004701271720477074	0.013379375251171943	0.06589713524470575	0.0958119801664088	0.0958119801664088
0.9720890206129847	0.	8.881784197001252e-15	0.004708455819042889	0.01336496237930973	0.06601164435515283	0.0959195641872368	0.0959195641872368
0.9725428576758273	0.	4.440892098500626e-15	0.00471562963806349	0.013350308562860569	0.06612669733792309	0.09602784823220656	0.09602784823220656
0.9729966947386698	0.	1.7763568394002505e-15	0.004722793046459728	0.013335409849726254	0.0662423065040132	0.09613684924447874	0.09613684924447874
0.9734505318015124	0.	8.881784197001252e-16	0.004729945915089573	0.013320262163413865	0.06635848462360983	0.09624658477114689	0.09624658477114689
0.9739043688643549	0.	4.440892098500626e-15	0.0047370881170811785	0.013304861296909998	0.06647524495061052	0.09635707299458574	0.09635707299458574
0.9743582059271975	0.	0.	0.004744219528172167	0.013289202906107356	0.06659260124886757	0.09646833276581468	0.09646833276581468
0.97481204299004	0.	8.881784197001252e-16	0.004751340027111972	0.013273282502807682	0.06671056782036722	0.09658038364037225	0.09658038364037225
0.9752658800528826	0.	5.329070518200751e-15	0.004758449496072181	0.013257095447199774	0.06682915953543844	0.09669324591666761	0.09669324591666761
0.9757197171157251	0.	4.440892098500626e-15	0.004765547821120819	0.013240636939816142	0.06694839186525492	0.09680694067720808	0.09680694067720808
0.9761735541785677	0.	3.552713678800501e-15	0.00477263489274371	0.013223902012918565	0.06706828091681682	0.09692148983291293	0.09692148983291293
0.9766273912414103	0.	0.	0.004779710606420906	0.013206885521199752	0.06718884347065224	0.09703691617080601	0.09703691617080601
0.9770812283042528	0.	3.552713678800501e-15	0.004786774863254628	0.013189582131825972	0.06731009702149127	0.09715324340535947	0.09715324340535947
0.9775350653670953	0.	1.7763568394002505e-15	0.004793827570672704	0.013171986313672335	0.06743205982225131	0.09727049623401385	0.09727049623401385
0.9779889024299379	0.	2.6645352591003757e-15	0.004800868643216383	0.013154092325733835	0.06755475093163898	0.09738870039708569	0.09738870039708569
0.9784427394927805	0.	4.440892098500626e-15	0.004807898003393873	0.01313589420459138	0.06767819026574351	0.0975078827427085	0.0975078827427085
0.978896576555623	0.	8.881784197001252e-16	0.004814915582652901	0.013117385750841315	0.06780239865407633	0.09762807129714623	0.09762807129714623
0.9793504136184655	0.	8.881784197001252e-15	0.004821921322449185	0.01309856051440228	0.06792739790052682	0.09774929534129484	0.09774929534129484
0.9798042506813082	0.	5.329070518200751e-15	0.004828915175420612	0.013079411778520011	0.06805321084973848	0.09787158549372599	0.09787158549372599
0.9802580877441507	0.	1.2434497875801753e-14	0.004835897106759468	0.013059932542431874	0.06817986145962696	0.09799497380141098	0.09799497380141098
0.9807119248069932	0.	2.6645352591003757e-15	0.004842867095644188	0.01304011550238382	0.06830737488061445	0.09811949383863539	0.09811949383863539
0.9811657618698358	0.	3.552713678800501e-15	0.00484982513696508	0.013019953030999787	0.06843577754254326	0.09824518081525291	0.09824518081525291
0.9816195989326784	0.	2.6645352591003757e-15	0.004856771243151314	0.012999437154606497	0.06856509725000581	0.09837207169540818	0.09837207169540818
0.9820734359955209	0.	9.769962616701378e-15	0.004863705446284783	0.012978559528438183	0.06869536328735926	0.09850020532799952	0.09850020532799952
0.9825272730583634	0.	6.217248937900877e-15	0.004870627800461769	0.01295731140933043	0.06882660653446493	0.09862962259029118	0.09862962259029118
0.982981110121206	0.	1.7763568394002505e-15	0.00487753838447702	0.012935683625695304	0.0689588595947388	0.09876036654645048	0.09876036654645048
0.9834349471840486	0.	1.3322676295501878e-14	0.004884437304829348	0.012913666544300817	0.0690921569370122	0.09889248262308303	0.09889248262308303
0.9838887842468911	0.	9.769962616701378e-15	0.004891324699134003	0.012891250033484347	0.06922653505321641	0.09902601880387785	0.09902601880387785
0.9843426213097337	0.	8.881784197001252e-16	0.00489820074004399	0.012868423422362163	0.0693620326341362	0.0991610258462261	0.0991610258462261
0.9847964583725762	0.	8.881784197001252e-15	0.004905065639680295	0.012845175455355573	0.06949869076584925	0.09929755752296199	0.09929755752296199
0.9852502954354188	0.	9.769962616701378e-15	0.004911919654667862	0.01282149424134893	0.06963655314990813	0.09943567089293204	0.09943567089293204
0.9857041324982614	0.	4.440892098500626e-15	0.004918763091994904	0.012797367196808906	0.06977566635114574	0.09957542660483742	0.09957542660483742
0.9861579695611039	0.	1.4210854715202004e-14	0.00492559631568934	0.012772780981747722	0.0699160800773404	0.0997168892396294	0.0997168892396294
0.9866118066239464	0.	3.552713678800501e-15	0.004932419754525519	0.012747721427410319	0.0700578474960345	0.09986012769784214	0.09986012769784214
0.987065643686789	0.	8.881784197001252e-16	0.004939233911017027	0.012722173454434937	0.07020102559505403	0.10000521563930143	0.10000521563930143
0.9875194807496316	0.	8.881784197001252e-16	0.0049460393718003814	0.012696120979617476	0.07034567559417759	0.10015223198458134	0.10015223198458134
0.9879733178124741	0.	1.0658141036401503e-14	0.004952836819830608	0.012669546809404686	0.07049186341759128	0.10030126148931995	0.10030126148931995
0.9884271548753166	0.	5.329070518200751e-15	0.004959627048661375	0.012642432517550262	0.07063966023852863	0.10045239540514928	0.10045239540514928
0.9888809919381593	0.	4.440892098500626e-15	0.004966410979353242	0.012614758303943319	0.07078914311054962	0.10060573224425262	0.10060573224425262
0.9893348290010018	0.	1.687538997430238e-14	0.0049731896804692255	0.012586502830679969	0.07094039570308475	0.10076137866859192	0.10076137866859192
0.9897886660638443	0.	9.769962616701378e-15	0.004979964391953473	0.012557643030691068	0.07109350916377188	0.1009194505304789	0.1009194505304789
0.9902425031266869	0.	1.2434497875801753e-14	0.004986736553892257	0.012528153882907844	0.0712485831360592	0.10108007409790609	0.10108007409790609
0.9906963401895295	0.	2.842170943040401e-14	0.004993507841173361	0.012498008146116568	0.07140572696825043	0.10124338750781092	0.10124338750781092
0.991150177252372	0.	6.217248937900877e-15	0.005000280205801566	0.012467176041632833	0.071565061161313	0.10140954250276835	0.10140954250276835
0.9916040143152145	0.	5.329070518200751e-15	0.005007055928958337	0.012435624871860895	0.07172671911722084	0.10157870652363243	0.10157870652363243
0.9920578513780571	0.	1.9539925233402755e-14	0.005013837685408973	0.01240331855725163	0.07189084926940748	0.10175106525479194	0.10175106525479194
0.9925116884408997	0.	9.769962616701378e-15	0.005020628624308188	0.012370217068841782	0.07205761770585717	0.10192682575097312	0.10192682575097312
0.9929655255037422	0.	3.019806626980426e-14	0.005027432471623072	0.012336275724871726	0.07222721143521227	0.10210622032222805	0.10210622032222805
0.9934193625665848	0.	0.	0.005034253661360566	0.012301444307642129	0.07239984250496256	0.10228951142213916	0.10228951142213916
0.9938731996294273	0.	1.7763568394002505e-14	0.0050410975066341734	0.012265665939535708	0.07257575326858134	0.10247699788526887	0.10247699788526887
0.9943270366922698	0.	2.3092638912203256e-14	0.005047970425517967	0.012228875628687241	0.07275522323043138	0.10266902301522762	0.10266902301522762
0.9947808737551124	0.	4.884981308350689e-14	0.0050548802455896436	0.012190998353455385	0.07293857810616267	0.10286598526520141	0.10286598526520141
0.995234710817955	0.	7.336353746723034e-13	0.005061836628252436	0.012151946468430985	0.07312620216578036	0.10306835274141601	0.10306835274141601
0.9956885478807975	0.	3.907985046680551e-14	0.005068851640133154	0.012111616204975917	0.07331855489452543	0.10327668279131341	0.10327668279131341
0.99614238494364	0.	6.039613253960852e-14	0.005075940636791287	0.01206988255816377	0.07351619561093159	0.10349165075562361	0.10349165075562361
0.9965962220064827	0.	3.2862601528904634e-14	0.005083123534724621	0.01202659191434563	0.0737198189875432	0.10371409146322019	0.10371409146322019
0.9970500590693252	0.	1.2079226507921703e-13	0.005090426839205797	0.011981550678251018	0.07393031023353114	0.10394506346147736	0.10394506346147736
0.9975038961321677	0.	1.270095140171179e-13	0.005097886992843748	0.011934506891485341	0.07414883473587697	0.1041859530831939	0.1041859530831939
0.9979577331950104	0.	9.769962616701378e-15	0.005105556318458326	0.011885118387128912	0.07437699423669741	0.10443865524401907	0.10443865524401907
0.9984115702578529	0.	7.283063041541027e-14	0.005113514591349677	0.011832892263650585	0.0746171253774639	0.10470591803005558	0.10470591803005558
0.9988654073206954	0.	1.6786572132332367e-13	0.0051218947626603395	0.011777053633756474	0.074872950950299	0.10499209208895799	0.10499209208895799
0.9993192443835379	0.	2.842170943040401e-14	0.00513095652693174	0.011716182411270815	0.07515139631137924	0.10530521192611975	0.10530521192611975
0.9997730814463806	0.	4.122924224247981e-12	0.005141373328645393	0.011646822451298	0.0754695786097459	0.1056649859019041	0.1056649859019041
1.0002269185092731	0.	0.012848895491569756	0.010572746878293238	0.016974679638752654	0.06359838107977644	0.0788015855400328	0.09358341509904022
1.0006807555721156	0.	0.016878476470030712	0.012184159022106122	0.01850602865807449	0.0594431748172779	0.06888035159182238	0.09100747825214928
1.0011345926349582	0.	0.01919460822068153	0.01309205264016633	0.019343911828038074	0.05701453362731801	0.06310839359053055	0.08965764207553573
1.0015884296978008	0.	0.020861753262591876	0.01373443571624211	0.0199219931777872	0.05520683316067121	0.05886958699273137	0.08868177141209976
1.0020422667606432	0.	0.022169543056164365	0.014230283169581526	0.020357557739274057	0.05373350112568698	0.05546768564893245	0.08788610211317582
1.0024961038234859	0.	0.0232440879738105	0.014631325293107622	0.020701422675474035	0.05247334477846621	0.05260381069204101	0.08719562278082371
1.0029499408863285	0.	0.024153044525204947	0.014965276533664529	0.02098072831217035	0.051362723865636006	0.0501193414230956	0.08657369454317188
1.003403777949171	0.	0.024937429545689227	0.01524891578136156	0.02121185857004093	0.05036370262111323	0.04791895095639376	0.08599981490527675
1.0038576150120135	0.	0.02562421134860804	0.015493259907626733	0.02140554176349818	0.04945168072616157	0.045940418905168645	0.08546142484605346
1.0043114520748562	0.	0.026232180659074622	0.01570597454540179	0.0215692233584992	0.048609713589532255	0.04414066045163523	0.0849503140341561
1.0047652891376986	0.	0.026775014259736274	0.015892631391372536	0.021708301510848127	0.04782558776408141	0.04248848418914797	0.08446084468468573
1.0052191262005412	0.	0.027263012081327975	0.01605742063854576	0.021826826074589523	0.04709018148980926	0.040960509348148655	0.08398899293946682
1.0056729632633838	0.	0.02770414612313532	0.016203580915115534	0.021927919829407116	0.04639648477894598	0.039538713282588844	0.0835317957159365
1.0061268003262263	0.	0.02810472676651976	0.016333672230484098	0.02201404552072095	0.045738982611411405	0.03820888090564578	0.08308701394627471
1.0065806373890689	0.	0.02846984378789097	0.01644975651885483	0.022087182256743	0.045113250059795273	0.036959582855866646	0.08265291841661249
1.0070344744519113	0.	0.028803668388697634	0.016553521209021316	0.02214894608086615	0.04451567709476878	0.03578147847484514	0.08222814853979887
1.007488311514754	0.	0.02910966609560095	0.016646366274276847	0.02220067480079857	0.04394327593868308	0.03466682628732398	0.08181161632051603
1.0079421485775966	0.	0.029390750586297365	0.016729467089027228	0.022243489164631036	0.043393542757073966	0.033609131520268676	0.08140243930949298
1.008395985640439	0.	0.02964939723742699	0.01680382079788778	0.02227833793469225	0.04286435616354067	0.03260288674533829	0.08099989271468422
1.0088498227032816	0.	0.029887728525149093	0.01687028116852396	0.022306031725947584	0.04235390129899619	0.03164337739465184	0.08060337450447452
1.0093036597661242	0.	0.030107579326160927	0.016929585224815913	0.022327268833312708	0.04186061207221714	0.03072653346472798	0.08021237952436433
1.0097574968289666	0.	0.030310547588927594	0.01698237390025037	0.0223426552367898	0.04138312655120169	0.029848814745883967	0.07982647999439063
1.0102113338918093	0.	0.030498034173223942	0.017029208266017726	0.02235272030211899	0.040920252043830985	0.029007120807936104	0.07944531060526705
1.010665170954652	0.	0.030671274546621774	0.01707058243400228	0.022357929250257147	0.04047093742960062	0.028198719550988294	0.0790685569829841
1.0111190080174943	0.	0.0308313642740643	0.01710693392645002	0.02235869316747241	0.04003425099451885	0.027421189873551022	0.07869594665681312
1.011572845080337	0.	0.03097927971693215	0.0171386520913841	0.02235537711991853	0.03960936249612379	0.026672375212082766	0.07832724191267149
1.0120266821431796	0.	0.031115894992171267	0.017166084993144093	0.022348306790636485	0.039195528518304545	0.025950345549607068	0.0779622340835715
1.012480519206022	0.	0.031241995981307724	0.017189545100602555	0.022337773952519235	0.038792080411703456	0.025253366091281038	0.07760073894765718
1.0129343562688646	0.	0.031358291989805664	0.01720931401834047	0.022324041015583163	0.038398414286397564	0.024579871239644557	0.07724259298859648
1.0133881933317073	0.	0.03146542551849851	0.017225646449155807	0.022307344831408393	0.03801398264809075	0.023928442820074558	0.0768876503336644
1.0138420303945497	0.	0.0315639805056378	0.017238773534244967	0.022287899896703767	0.03763828736172847	0.023297791743430718	0.07653578022911756
1.0142958674573923	0.	0.03165448932058634	0.01724890568565085	0.022265901067078264	0.03727087369528759	0.022686742469240517	0.07618686494492666
1.014749704520235	0.	0.03173743873138468	0.017256235001565923	0.022241525868724743	0.03691132524906182	0.022094219767392786	0.07584079802523203
1.0152035415830774	0.	0.03181327502325626	0.01726093733664813	0.022214936477904956	0.036559259615681405	0.02151923737866257	0.07549748281911839
1.01565737864592	0.	0.031882408410234486	0.01726317408528466	0.022186281424216414	0.03621432464694907	0.020960888253670706	0.07515683124017958
1.0161112157087624	0.	0.03194521685500229	0.017263093724619427	0.022155697062902657	0.0358761952274973	0.020418336111565072	0.07481876271395649
1.016565052771605	0.	0.032002049390409404	0.01726083315543825	0.022123308853005064	0.035544570474232984	0.01989080810831112	0.07448320328059355
1.0170188898344477	0.	0.03205322901948504	0.017256518872107218	0.022089232471438347	0.03521917129517238	0.01937758844241877	0.07415008482630414
1.01747272689729	0.	0.03209905525699419	0.017250267987261036	0.022053574787769925	0.0348997382532672	0.018878012756827545	0.07381934442248372
1.0179265639601327	0.	0.03213980636492897	0.017242189132492758	0.022016434720196987	0.03458602969009972	0.018391463219765924	0.07349092375497568
1.0183804010229753	0.	0.03217574132544687	0.017232383252738792	0.021977903989737424	0.034277820072163845	0.01791736418741774	0.07316476862943544
1.0188342380858177	0.	0.0322071015877583	0.0172209443091913	0.021938067786943183	0.03397489852838609	0.01745517836690924	0.07284082854101115
1.0192880751486604	0.	0.03223411261958731	0.017207959903176473	0.02189700536303496	0.033677067552717155	0.017004403411429614	0.07251905629871924
1.019741912211503	0.	0.03225698528906218	0.01719351183145923	0.02185479055556039	0.03338414184970384	0.016564568889812836	0.07219940769645516
1.0201957492743454	0.	0.03227591709900901	0.017177676581936474	0.02181149225718526	0.033095947304398354	0.016135233581907826	0.07188184122400054
1.020649586337188	0.	0.032291093292294626	0.017160525777229374	0.021767174834761427	0.03281232006061563	0.01571598305811328	0.07156631781232692
1.0211034234000307	0.	0.03230268784422252	0.01714212657269476	0.021721898505014714	0.03253310569410006	0.015306427507785436	0.07125280060854378
1.021557260462873	0.	0.03231086435558872	0.017122542014371245	0.02167571967204962	0.032258158468937204	0.014906199786139496	0.07094125477646163
1.0220110975257157	0.	0.03231577685829068	0.017101831361639785	0.021628691231318165	0.03198734066725395	0.014514953653544271	0.07063164731937865
1.0224649345885584	0.	0.03231757054354345	0.01708005037871585	0.02158086284394134	0.031720521983626515	0.014132362184721359	0.07032394692223676
1.0229187716514008	0.	0.03231638242159951	0.01705725159852811	0.021532281184810653	0.031457578976739065	0.013758116328388859	0.07001812381067918
1.0233726087142434	0.	0.03231234192057553	0.017033484562098966	0.02148299016745403	0.03119839457188789	0.013391923600486244	0.06971414962489275
1.0238264457770858	0.	0.032305571431087365	0.017008796036110496	0.021433031148183623	0.03094285760865567	0.013033506896138913	0.06941199730644199
1.0242802828399284	0.	0.03229618680248558	0.016983230211003786	0.021382443111837457	0.03069086242893171	0.012682603407698778	0.06911164099652556
1.024734119902771	0.	0.03228429779582864	0.016956828881678376	0.02133126284102005	0.030442308500935766	0.012338963637454903	0.06881305594431719
1.0251879569656135	0.	0.032270008498057834	0.016929631612634388	0.021279525070614813	0.030197100075503247	0.012002350495242453	0.06851621842419675
1.0256417940284561	0.	0.032253417701319176	0.016901675889070766	0.02122726262905994	0.02995514587136583	0.011672538472256022	0.06822110566091855
1.0260956310912988	0.	0.032234619250953056	0.016872997255446887	0.021174506567742224	0.029716358786443298	0.01134931288335661	0.06792769576175539
1.0265494681541412	0.	0.03221370236514787	0.01684362944267015	0.021121286279666585	0.029480655632633024	0.01103246917118117	0.06763596765490654
1.0270033052169838	0.	0.03219075192911758	0.016813604485037548	0.02106762960848041	0.02924795689175852	0.010721812265982233	0.06734590103346738
1.0274571422798264	0.	0.032165848766097405	0.016782952827937958	0.02101356294876089	0.02901818649073551	0.01041715599594939	0.06705747630438497
1.0279109793426688	0.	0.032139069887406446	0.016751703427131837	0.020959111338385128	0.028791271594067247	0.010118322543225311	0.06677067454185126
1.0283648164055115	0.	0.03211048872349531	0.016719883840414784	0.020904298543745536	0.028567142412093904	0.009825141941362858	0.06648547744470212
1.028818653468354	0.	0.03208017533764318	0.016687520312387516	0.020849147138446877	0.028345732023601578	0.009537451610563519	0.06620186729740762
1.0292724905311965	0.	0.03204819662394032	0.016654637852875354	0.02079367857607828	0.028126976211470645	0.009255095927215962	0.0659198269343153
1.0297263275940391	0.	0.03201461649083237	0.01662126030962563	0.020737913257582008	0.02791081331018308	0.00897792582474466	0.06563933970674984
1.0301801646568818	0.	0.03197949603157735	0.016587410435759953	0.020681870593715068	0.027697184064257474	0.008705798423045419	0.06536038945281764
1.0306340017197242	0.	0.031942893682640694	0.016553109952403666	0.0206255690629904	0.02748603149656237	0.008438576684106636	0.06508296046955664
1.0310878387825668	0.	0.031904865371126245	0.01651837960695035	0.02056902626552848	0.02727730078577073	0.008176129091550077	0.06480703748723782
1.0315416758454095	0.	0.031865464652041986	0.01648323922727002	0.02051225897308484	0.027070939152140205	0.007918329352114117	0.06453260564563879
1.0319955129082519	0.	0.03182474283635406	0.016447707772238473	0.020455283175698558	0.026866895750952136	0.007665056117346136	0.06425965047210358
1.0324493499710945	0.	0.03178274911047563	0.01641180337885162	0.020398114125081523	0.026665121573025363	0.007416192723789461	0.06398815786121492
1.032903187033937	0.	0.0317395306478967	0.016375543406241366	0.02034076637515536	0.0264655693516902	0.007171626950253973	0.06371811405593109
1.0333570240967795	0.	0.03169513271360369	0.01633894447676365	0.020283253819842972	0.026268193475741164	0.006931250790799481	0.06344950563009144
1.0338108611596222	0.	0.03164959876178841	0.016302022514476544	0.02022558972841848	0.02607294990793063	0.0066949602422305965	0.06318231947214104
1.0342646982224646	0.	0.03160297052740102	0.016264792781129245	0.020167786778558128	0.02587979610853708	0.006462655104985338	0.06291654276998804
1.0347185352853072	0.	0.03155528811199382	0.016227269909901754	0.020109857087280858	0.02568869096366244	0.006234238796420044	0.06265216299688614
1.0351723723481498	0.	0.03150659006427681	0.016189467937038682	0.020051812239930467	0.025499594717866447	0.006009618175544684	0.06238916789827176
1.0356262094109923	0.	0.03145691345577584	0.01615140033154061	0.019993663317352084	0.025312468910885677	0.005788703378394544	0.06212754547945387
1.036080046473835	0.	0.031406293951965036	0.016113080023061332	0.019935420921406433	0.02512727631808165	0.005571407663275352	0.06186728399414587
1.0365338835366775	0.	0.03135476587913999	0.016074519428104228	0.01987709519891112	0.024943980894364337	0.005357647265101573	0.06160837193366886
1.03698772059952	0.	0.031302362287427776	0.01603573047470963	0.019818695864158187	0.02476254772137043	0.005147341258306959	0.061350798016900576
1.0374415576623626	0.	0.031249115010105744	0.01599672462565227	0.019760232220078944	0.02458294295766761	0.004940411427603042	0.0610945511807941
1.0378953947252052	0.	0.031195054719539428	0.015957512900330872	0.019701713178181812	0.024405133791724154	0.004736782146142371	0.060839620571517816
1.0383492317880476	0.	0.031140210979970995	0.015918105895384116	0.01964314727730132	0.024229088397536458	0.004536380260517614	0.06058599553610122
1.0388030688508902	0.	0.031084612297326064	0.015878513804146177	0.019584542701303054	0.024054775892675462	0.004339134982163095	0.06033366561459097
1.0392569059137329	0.	0.03102828616629072	0.01583874643500538	0.019525907295758316	0.02388216629860951	0.00414497778473466	0.060082620532652786
1.0397107429765753	0.	0.030971259114813687	0.01579881322876764	0.019467248583681318	0.02371123050317525	0.003953842307068189	0.05983285019461171
1.040164580039418	0.	0.03091355674619445	0.015758723275055786	0.019408573780410165	0.02354194022502476	0.0037656642613499436	0.05958434467688667
1.0406184171022603	0.	0.030855203778913598	0.015718485327801623	0.019349889807633858	0.02337426797993114	0.003580381346159456	0.05933709422176969
1.041072254165103	0.	0.030796224084378654	0.015678107819954157	0.019291203306692317	0.023208187048862516	0.0033979331640940913	0.059091089231583904
1.0415260912279456	0.	0.03073664072267679	0.01563759887735916	0.019232520651134344	0.023043671447677827	0.0032182611436821773	0.058846320263121754
1.041979928290788	0.	0.030676475976474826	0.015596966331937523	0.01917384795860011	0.022880695898341852	0.0030413084652760602	0.05860277802239544
1.0424337653536306	0.	0.030615751383197498	0.015556217734182365	0.019115191102098805	0.022719235801621274	0.0028670199907572247	0.05836045335967466
1.0428876024164733	0.	0.030554487765557248	0.015515360364994457	0.019056555720681878	0.022559267211109457	0.0026953421967528257	0.05811933726476415
1.0433414394793157	0.	0.030492705260550146	0.01547440124692434	0.018997947229546952	0.0224007668085191	0.002526223111177117	0.05787942086252329
1.0437952765421583	0.	0.03043042334703472	0.01543334715485667	0.018939370829660795	0.0222437118801877	0.0023596122529165875	0.057640695408628595
1.044249113605001	0.	0.030367660871919888	0.01539220462614388	0.01888083151685338	0.022088080294705215	0.0021954605744385347	0.057403152285512515
1.0447029506678434	0.	0.030304436075099694	0.015350979970246925	0.018822334090476733	0.021933850481601347	0.0020337204071778636	0.0571667829985425
1.045156787730686	0.	0.030240766613179648	0.015309679277916821	0.018763883161630357	0.021781001411032008	0.0018743454095253576	0.056931579172351476
1.0456106247935286	0.	0.030176669582065774	0.015268308429905897	0.018705483160967873	0.02162951257442547	0.001717290517309955	0.05669753254736021
1.046064461856371	0.	0.03011216153848517	0.015226873105279815	0.01864713834612708	0.021479363965994924	0.001562511896537	0.05646463497644083
1.0465182989192137	0.	0.030047258520494058	0.015185378789321025	0.018588852808803846	0.021330536065101935	0.0014099668983802438	0.0562328784217665
1.0469721359820563	0.	0.02998197606704922	0.015143830781070733	0.01853063048147785	0.021183009819438325	0.0012596140162091096	0.05600225495177291
1.0474259730448987	0.	0.029916329236656214	0.015102234200517373	0.018472475143826106	0.021036766628917736	0.0011114128445770532	0.05577275673827975
1.0478798101077413	0.	0.029850332625179554	0.015060593995428029	0.01841439042881099	0.020891788330307914	0.0009653240400533392	0.05554437605371243
1.0483336471705837	0.	0.0297840003828429	0.0150189149479103	0.018356379828520453	0.020748057182532254	0.0008213092838178504	0.05531710526847711
1.0487874842334264	0.	0.02971734623048361	0.014977201680635321	0.018298446699700932	0.02060555585259438	0.0006793312458990286	0.05509093684842048
1.049241321296269	0.	0.029650383475054554	0.014935458662793444	0.01824059426904645	0.02046426740212004	0.0005393535509630176	0.054865863352409505
1.0496951583591114	0.	0.029583125024469137	0.014893690215801225	0.01818282563825946	0.020324175274470946	0.00040134074562736544	0.054641877430009256
1.050148995421954	0.	0.029515583401805934	0.014851900518719319	0.018125143788862097	0.02018526328239334	0.0002652582671407444	0.054418971819264694
1.0506028324847967	0.	0.0294477707588503	0.014810093613456754	0.018067551586794295	0.02004751559617768	0.00013107241341447917	0.05419713934454862
1.051056669547639	1.2496856665045186e-6	0.02938094857479001	0.014769523095427672	0.018011301472497188	0.019912166418003086	0.	0.053977622600187125
1.0515105066104817	0.0001317400957603354	0.029443119336070023	0.014858183785706913	0.018084387132519364	0.019907191638462773	0.	0.053888405615923674
1.0519643436733244	0.00026043010441689773	0.029503253030576104	0.014945038217887507	0.01815576998583257	0.019901535308423313	0.	0.0537984403372902
1.0524181807361668	0.0003873502463669354	0.029561390984301106	0.015030120467640629	0.01822548301288318	0.019895213454212968	0.	0.05370775044901199
1.0528720177990094	0.0005125303277484505	0.0296175734830757	0.015113463767713053	0.01829355837008917	0.019888241678834184	0.	0.053616358984075685
1.053325854861852	0.0006359994493823073	0.029671839806359568	0.01519510053520845	0.018360027416630675	0.01988063517598171	0.	0.0535242883452991
1.0537796919246945	0.0007577860291032579	0.029724228259621732	0.015275062397734462	0.018424920740143236	0.019872408743500714	0.	0.053431560326058225
1.054233528987537	0.0008779178231934637	0.02977477620544189	0.015353380218522616	0.01848826818138738	0.019863576796296023	0.	0.053338196130135795
1.0546873660503797	0.0009964219469882352	0.029823520093384737	0.015430084120561904	0.018550098857941233	0.01985415337872265	0.	0.05324421639082866
1.0551412031132221	0.0011133248946677554	0.02987049548869125	0.015505203509758925	0.018610441186947213	0.01984415217648916	0.	0.05314964118926602
1.0555950401760648	0.0012286525582760888	0.029915737099845074	0.01557876709721473	0.01866932290697987	0.01983358652808276	0.	0.05305449007204199
1.0560488772389074	0.0013424302460149917	0.029959278805087752	0.015650802920630813	0.01872677109905352	0.019822469435755607	0.	0.05295878206813409
1.0565027143017498	0.0014546826998409479	0.03000115367789702	0.015721338364888204	0.01878281220683098	0.019810813576079056	0.	0.0528625357051955
1.0569565513645924	0.0015654341123925164	0.030041394011513844	0.015790400181860953	0.01883747205606312	0.01979863131009507	0.	0.052765769025211906
1.0574103884274348	0.0016747081432764155	0.030080031342520908	0.01585801450945823	0.01889077587327259	0.019785934693074214	0.	0.052668499599553886
1.0578642254902775	0.0017825279347585266	0.030117096473555538	0.015924206889964765	0.01894274830375453	0.019772735483913007	0.	0.05257074454349331
1.05831806255312	0.0018889161268695887	0.030152619495162458	0.015989002287703613	0.01899341342889871	0.019759045154161825	0.	0.052472520530147726
1.0587718996159625	0.001993894871954449	0.030186629806850718	0.016052425106031887	0.019042794782868633	0.01974487489673571	0.	0.05237384380392118
1.0592257366788052	0.0020974858486928483	0.030219156137370806	0.016114499203731203	0.019090915368663364	0.01973023563427656	0.	0.05227473019345075
1.0596795737416478	0.0021997102756072806	0.030250226564256355	0.01617524791077951	0.019137797673603796	0.019715138027235124	0.	0.0521751951240641
1.0601334108044902	0.0023005889241112243	0.03027986853266018	0.016234694043582465	0.01918346368425361	0.019699592481635886	0.	0.05207525362981036
1.0605872478673328	0.0024001421310564375	0.030308108873514428	0.01629285991963103	0.01922793490079755	0.019683609156569748	0.	0.0519749203650437
1.0610410849301755	0.0024983898108654756	0.030334973821046773	0.016349767371660384	0.01927123235092143	0.01966719797142069	0.	0.051874209615577094
1.0614949219930179	0.002595351467227669	0.030360489029667814	0.016405437761283892	0.019313376603170784	0.019650368612808666	0.	0.05177313530946792
1.0619487590558605	0.002691046204391423	0.030384679590288233	0.01645989199218789	0.019354387779890292	0.01963313054133442	0.	0.051671711027413636
1.0624025961187031	0.002785492738060835	0.03040757004603689	0.016513150522817988	0.019394285569658276	0.01961549299803167	0.	0.051569950012765986
1.0628564331815455	0.0028787094059179452	0.03042918440745357	0.01656523337866389	0.019433089239313084	0.019597465010627868	0.	0.051467865181213046
1.0633102702443882	0.0029707141778057	0.030449546167175434	0.01661616016411882	0.019470817645582894	0.019579055399583822	0.	0.05136546913013218
1.0637641073072308	0.003061524665539661	0.030468678314080844	0.016665950073914804	0.019507489246282983	0.019560272783906374	0.	0.051262774147600165
1.0642179443700732	0.0031511581324030757	0.030486603346991714	0.016714621904186266	0.01954312211115683	0.01954112558678167	0.	0.05115979222110978
1.0646717814329159	0.0032396315023284217	0.030503343287893614	0.016762194063170366	0.019577733932349073	0.01952162204100638	0.	0.051056535046001716
1.0651256184957583	0.0033269613687769706	0.030518919694736635	0.016808684581522293	0.019611342034517865	0.019501770194234158	0.	0.050953014033581656
1.065579455558601	0.0034131640033079336	0.030533353673781072	0.01685411112231927	0.019643963384623042	0.01948157791405336	0.	0.05084924031899041
1.0660332926214435	0.0034982553638935876	0.03054666589155497	0.01689849099071994	0.01967561460137901	0.01946105289288358	0.	0.05074522476881871
1.066487129684286	0.0035822511029457438	0.030558876586433747	0.016941841143301772	0.019706311964413192	0.01944020265272428	0.	0.05064097798842848
1.0669409667471286	0.0036651665750855322	0.030570005579792614	0.01698417819711384	0.019736071423102963	0.019419034549726266	0.	0.050536510329088014
1.0673948038099712	0.0037470168446831487	0.030580072286871207	0.017025518438418263	0.019764908605152787	0.019397555778637	0.	0.05043183189483935
1.0678486408728136	0.003827816693132924	0.030589095727228344	0.017065877831169196	0.0197928388248787	0.019375773377085626	0.	0.050326952549153425
1.0683024779356562	0.003907580625916118	0.030597094534892566	0.017105272025210727	0.019819877091230342	0.01935369422972988	0.	0.05022188192136667
1.0687563149984989	0.0039863228794305705	0.03060408696818806	0.01714371636421186	0.019846038115564735	0.01933132507228308	0.	0.05011662941291961
1.0692101520613413	0.0040640574276209485	0.030610090919239497	0.017181225893365237	0.019871336319166488	0.019308672495380375	0.	0.05001120420338179
1.069663989124184	0.004140797988385181	0.030615123923197096	0.01721781536683764	0.019895785840535307	0.019285742948372597	0.	0.049905615256310654
1.0701178261870266	0.004216558029813022	0.030619203167165487	0.01725349925498998	0.019919400542458998	0.019262542742951805	0.	0.04979987132490171
1.070571663249869	0.004291350776195912	0.030622345498853232	0.017288291751372142	0.01994219401883912	0.019239078056692893	0.	0.049693980957469464
1.0710255003127116	0.0043651892138880655	0.030624567434959893	0.01732220677951002	0.01996417960133945	0.019215354936466866	0.	0.04958795250276493
1.0714793373755542	0.004438086096975713	0.030625885169316636	0.017355257999482898	0.01998537036580572	0.019191379301766176	0.	0.04948179411512932
1.0719331744383966	0.0045100539527704875	0.030626314580770142	0.017387458814299706	0.020005779138507318	0.019167156947907937	0.	0.049375513759470024
1.0723870115012393	0.004581105087160253	0.030625871240821834	0.017418822376087828	0.020025418502180425	0.019142693549164314	0.	0.04926911921611543
1.072840848564082	0.004651251589773864	0.030624570421059705	0.017449361592091428	0.020044300801896675	0.01911799466176234	0.	0.049162618085487164
1.0732946856269243	0.0047205053390215745	0.03062242710034413	0.017479089130493453	0.02006243815074571	0.01909306572682512	0.	0.049056017792667106
1.073748522689767	0.004788878006964037	0.030619455971811593	0.017508017426074662	0.020079842435366313	0.019067912073214455	0.	0.04894932559179743
1.0742023597526094	0.004856381064055171	0.03061567144963462	0.017536158685692804	0.020096525321304348	0.01904253892027885	0.	0.04884254857037229
1.074656196815452	0.00492302578375492	0.03061108767562004	0.01756352489360946	0.020112498258211264	0.01901695138053272	0.	0.04873569365337804
1.0751100338782946	0.00498882324697858	0.03060571852558791	0.017590127816664136	0.020127772484895612	0.018991154462251636	0.	0.04862876760734114
1.075563870941137	0.005053784346451096	0.030599577615583406	0.017615979009288463	0.020142359034229784	0.018965153071981433	0.	0.048521777044222336
1.0760177080039797	0.005117919790927683	0.030592678307904908	0.017641089818398292	0.020156268737912875	0.01893895201699758	0.	0.048414728425226095
1.0764715450668223	0.005181240109288776	0.03058503371696064	0.01766547138812058	0.020169512231102082	0.018912556007666836	0.	0.048307628064494956
1.0769253821296647	0.0052437556545283925	0.03057665671494947	0.017689134664403472	0.020182099956898458	0.018885969659756086	0.	0.048200482132673805
1.0773792191925073	0.0053054766076225945	0.0305675599374009	0.01771209039948962	0.02019404217072296	0.018859197496673197	0.	0.04809329666039863
1.07783305625535	0.005366412981309132	0.030557755788542362	0.017734349156271367	0.020205348944565937	0.01883224395163996	0.	0.04798607754168227
1.0782868933181924	0.005426574623739189	0.03054725644652212	0.01775592131251802	0.020216030171108734	0.018805113369810833	0.	0.04787883053718289
1.078740730381035	0.0054859712220429735	0.03053607386849233	0.017776817064980133	0.020226095567732028	0.018777810010307316	0.	0.04777156127739701
1.0791945674438777	0.005544612305798502	0.030524219795542873	0.01779704643340141	0.02023555468043048	0.018750338048238113	0.	0.04766427526577255
1.07964840450672	0.005602507250405342	0.03051170575750506	0.01781661926439826	0.02024441688759593	0.01872270157662559	0.	0.04755697788170732
1.0801022415695627	0.005659665280361104	0.030498543077622564	0.01783554523524833	0.020252691403708667	0.018694904608288265	0.	0.04744967438348491
1.0805560786324053	0.005716095472457106	0.0304847428771029	0.017853833857568002	0.020260387282936776	0.018666951077683347	0.	0.047342369911126614
1.0810099156952477	0.005771806758891884	0.030470316079524995	0.017871494480899308	0.02026751342262134	0.01863884484268219	0.	0.04723506948915013
1.0814637527580904	0.005826807930293665	0.03045527341516374	0.017888536296192914	0.020274078566678178	0.018610589686310686	0.	0.04712777802927537
1.0819175898209328	0.005881107638667782	0.03043962542515244	0.01790496833920363	0.020280091308909842	0.01858218931843192	0.	0.04702050033303928
1.0823714268837754	0.005934714400261942	0.030423382465582183	0.017920799493789996	0.02028556009621374	0.018553647377383964	0.	0.04691324109434181
1.082825263946618	0.005987636598372426	0.03040655471145337	0.01793603849513037	0.020290493231734708	0.018524967431584383	0.	0.04680600490192832
1.0832791010094605	0.0060398824860627975	0.03038915216056104	0.01795069393286708	0.02029489887790792	0.018496152981083203	0.	0.046698796241810836
1.083732938072303	0.006091460188808462	0.030371184637232762	0.017964774254140004	0.02029878505943028	0.018467207459069712	0.	0.046591619499598114
1.0841867751351457	0.00614237770709547	0.030352661796020364	0.017978287766570844	0.02030215966616522	0.018438134233345504	0.	0.046484478962803166
1.0846406121979881	0.0061926429189269605	0.030333593125250413	0.017991242641147487	0.02030503045594889	0.01840893660776244	0.	0.04637737882305215
1.0850944492608308	0.006242263582290963	0.030313987950516097	0.0180036469150604	0.0203074050573524	0.018379617823619743	0.	0.046270323178259964
1.0855482863236734	0.0062912473375411615	0.030293855438056294	0.018015508494433785	0.02030929097235079	0.018350181061014048	0.	0.04616331603473878
1.0860021233865158	0.00633960170973813	0.030273204598069814	0.01802683515701231	0.020310695578930282	0.018320629440169878	0.	0.04605636130924573
1.0864559604493584	0.006387334110928844	0.030252044287927493	0.018037634554775916	0.02031162613364268	0.01829096602272884	0.	0.0459494628309951
1.086909797512201	0.006434451842356914	0.030230383215315015	0.018047914216481775	0.02031208977407406	0.018261193813006393	0.	0.045842624343601646
1.0873636345750435	0.006480962096627074	0.030208229941290465	0.018057681550142313	0.02031209352125707	0.01823131575921	0.	0.045735849506974624
1.0878174716378861	0.006526871959827929	0.030185592883266832	0.018066943845457928	0.020311644282042796	0.01820133475464214	0.	0.0456291418991821
1.0882713087007287	0.0065721884135756525	0.030162480317920792	0.018075708276157343	0.02031074885138251	0.018171253638850082	0.	0.04552250501823529
1.0887251457635712	0.00661691833703415	0.030138900384026	0.018083981902316637	0.020309413914574304	0.018141075198766288	0.	0.045415942283860034
1.0891789828264138	0.006661068508878376	0.030114861085234867	0.01809177167260545	0.020307646049453787	0.018110802169816864	0.	0.04530945703920697
1.0896328198892564	0.006704645609197257	0.030090370292762625	0.01809908442646524	0.02030545172851861	0.01808043723698649	0.	0.04520305255251378
1.0900866569520988	0.006747656221370413	0.03006543574802123	0.018105926896254676	0.02030283732100724	0.018049983035880235	0.	0.04509673201873721
1.0905404940149415	0.006790106833890697	0.030040065065200405	0.01811230570933864	0.020299809094936005	0.018019442153742293	0.	0.04499049856114423
1.0909943310777839	0.006832003842147216	0.03001426573376831	0.01811822739012392	0.020296373219075292	0.017988817130449863	0.	0.04488435523285306
1.0914481681406265	0.006873353550151062	0.029988045120910467	0.01812369836203409	0.020292535764879993	0.01795811045949236	0.	0.04477830501833768
1.0919020052034691	0.006914162172251714	0.02996141047394163	0.018128724949468822	0.020288302708379558	0.017927324588927096	0.	0.04467235083491339
1.0923558422663115	0.0069544358347854995	0.029934368922611476	0.018133313379688598	0.020283679932022736	0.01789646192229588	0.	0.044566495534162254
1.0928096793291542	0.006994180577694742	0.029906927481400114	0.018137469784660354	0.020278673226465038	0.017865524819530965	0.	0.04446074190333338
1.0932635163919968	0.007033402356110052	0.02987909305173142	0.01814120020287069	0.0202732882923371	0.017834515597843215	0.	0.04435509266671289
1.0937173534548392	0.007072107041901088	0.029850872424146413	0.018144510581087125	0.02026753074194909	0.017803436532579653	0.	0.04424955048695445
1.0941711905176819	0.007110300425180682	0.029822272280423334	0.018147406776078956	0.020261406100972046	0.01777228985806456	0.	0.04414411796638129
1.0946250275805245	0.007147988215788992	0.029793299195653766	0.018149894556308777	0.020254919810071215	0.017741077768421487	0.	0.04403879764825325
1.095078864643367	0.007185176044728792	0.029763959640253468	0.018151979603562296	0.020248077226499017	0.0177098024183735	0.	0.043933592018010614
1.0955327017062095	0.0072218694655830085	0.029734259981955002	0.018153667514575478	0.020240883625668893	0.017678465924025666	0.	0.04382850350448386
1.0959865387690522	0.00725807395588296	0.02970420648771377	0.018154963802577306	0.02023334420265943	0.017647070363623563	0.	0.043723534481061144
1.0964403758318946	0.0072937949184654904	0.029673805325629576	0.018155873898855646	0.020225464073728716	0.017615617778311776	0.	0.04361868726685891
1.0968942128947372	0.007329037682792805	0.029643062566759415	0.01815640315423117	0.020217248277755395	0.01758411017285244	0.	0.04351396412784192
1.0973480499575798	0.007363807506227005	0.029611984186936446	0.018156556840537963	0.020208701777658433	0.017552549516334448	0.	0.04340936727791389
1.0978018870204223	0.007398109575304623	0.029580576068521935	0.018156340152049033	0.020199829461809315	0.017520937742880438	0.	0.043304898879998
1.0982557240832649	0.0074319490069654215	0.029548844002136754	0.0181557582068832	0.020190636145367424	0.017489276752314264	0.	0.04320056104708714
1.0987095611461073	0.007465330849751872	0.029516793688340037	0.018154816048375988	0.020181126571628294	0.017457568410832902	0.	0.04309635584326488
1.09916339820895	0.007498260085006425	0.0294844307392772	0.01815351864641057	0.020171305413316798	0.017425814551650376	0.	0.042992285284707776
1.0996172352717926	0.007530741627993276	0.02945176068028177	0.01815187089873538	0.020161177273852804	0.01739401697562659	0.	0.042888351340656605
1.100071072334635	0.0075627803290641005	0.029418788951462993	0.018149877632245293	0.020150746688607946	0.017362177451899274	0.	0.042784555934375135
1.1005249093974776	0.007594380974739856	0.029385520909232632	0.018147543604235317	0.020140018126114434	0.01733029771848127	0.	0.042680900944088496
1.1009787464603202	0.0076255482888005766	0.029351961827820627	0.018144873503627146	0.020128995989252996	0.017298379482850734	0.	0.04257738820388779
1.1014325835231626	0.00765628693333964	0.02931811690074637	0.018141871952165545	0.02011768461641905	0.0172664244225329	0.	0.04247401950462093
1.1018864205860053	0.007686601509803825	0.02928399124225134	0.018138543505592963	0.020106088282658696	0.017234434185662728	0.	0.042370796594768834
1.102340257648848	0.007716496560009389	0.02924958988871884	0.01813489265480861	0.020094211200795353	0.017202410391543577	0.	0.042267721181290074
1.1027940947116903	0.007745976567127499	0.029214917800054252	0.01813092382697823	0.020082057522501806	0.017170354631186324	0.	0.042164794930462435
1.103247931774533	0.007775045956662563	0.029179979861028382	0.018126641386646103	0.020069631339378002	0.01713826846782851	0.	0.042062019468685374
1.1037017688373756	0.007803709097404354	0.02914478088259953	0.018122049636800863	0.020056936683992443	0.017106153437462357	0.	0.041959396383279834
1.104155605900218	0.00783197030235705	0.029109325603220437	0.018117152819945748	0.020043977530907586	0.017074011049348137	0.	0.041856927223272056
1.1046094429630606	0.00785983382965627	0.029073618690083514	0.018111955119120005	0.020030757797672383	0.017041842786481354	0.	0.04175461350014409
1.1050632800259033	0.007887303883459484	0.02903766474037317	0.018106460658903423	0.020017281345810822	0.01700965010610389	0.	0.04165245668857942
1.1055171170887457	0.00791438461482974	0.029001468282481735	0.018100673506427967	0.020003551981777612	0.01697743444016897	0.	0.04155045822720416
1.1059709541515883	0.007941080122582989	0.028965033777184512	0.01809459767232635	0.019989573457891652	0.01694519719580123	0.	0.04144861951927625
1.106424791214431	0.00796739445413941	0.028928365618820173	0.01808823711169083	0.0199753494732664	0.01691293975575503	0.	0.04134694193339694
1.1068786282772733	0.007993331606340526	0.02889146813641208	0.01808159572500001	0.019960883674700725	0.01688066347885364	0.	0.04124542680418353
1.107332465340116	0.008018895526265002	0.02885434559480382	0.018074677359032343	0.019946179657564844	0.01684836970042758	0.	0.04114407543294707
1.1077863024029584	0.008044090112005797	0.02881700219572947	0.018067485807753858	0.0199312409666641	0.01681605973273781	0.	0.04104288908832476
1.108240139465801	0.008068919213466419	0.028779442078906037	0.01806002481320057	0.01991607109708715	0.01678373486539808	0.	0.04094186900693719
1.1086939765286437	0.008093386633099442	0.028741669323065988	0.018052298066324468	0.01990067349503022	0.0167513963657675	0.	0.040841016393998064
1.109147813591486	0.00811749612666901	0.02870368794699374	0.018044309207840392	0.0198850515586102	0.016719045479370198	0.	0.0407403324239386
1.1096016506543287	0.008141251403973815	0.0286655019105293	0.018036061829044492	0.019869208638668034	0.016686683430269245	0.	0.04063981824098217
1.1100554877171713	0.0081646561295603	0.028627115115554158	0.018027559472622467	0.019853148039536972	0.016654311421453016	0.	0.04053947495975896
1.1105093247800137	0.008187713923434092	0.028588531406954054	0.018018805633437385	0.01983687301981485	0.016621930635216664	0.	0.040439303665853465
1.1109631618428564	0.008210428361744349	0.028549754573578223	0.018009803759307275	0.01982038679311149	0.016589542233523602	0.	0.04033930541638009
1.111416998905699	0.008232802977453435	0.028510788349148886	0.018000557251754312	0.019803692528776118	0.01655714735836078	0.	0.04023948124051957
1.1118708359685414	0.008254841261011059	0.028471636413193835	0.01799106946676554	0.019786793352631005	0.016524747132099282	0.	0.040139832140071885
1.112324673031384	0.0082765466609942	0.02843230239191641	0.017981343715508746	0.019769692347662904	0.016492342657837167	0.	0.04004035908996473
1.1127785100942267	0.008297922584749706	0.02839278985908411	0.017971383265048324	0.019752392554718945	0.0164599350197272	0.	0.03994106303878109
1.113232347157069	0.008318972399017799	0.02835310233688304	0.017961191339058935	0.01973489697319364	0.01642752528332503	0.	0.03984194490925752
1.1134592656884905	0.008329376056247728	0.028333194041551213	0.017956009568436127	0.01972607668784665	0.0164113199562399	0.	0.039792452846528104
1.1150508786343312	0.008400113601237725	0.028192387165663545	0.01791809297294335	0.019662886375275194	0.01629765873778973	0.	0.03944657997852709
1.1166424915801716	0.00846703998007937	0.028049635291763186	0.01787751979852569	0.01959746495662237	0.016184033843596887	0.	0.039102947381022726
1.1182341045260122	0.008530288486566106	0.027905075273072746	0.01783441638879649	0.019529929678779527	0.016070485825162704	0.	0.0387615873968683
1.1198257174718529	0.008589987085338728	0.02775883727109323	0.017788903432581712	0.019460392396181955	0.015957052846790012	0.	0.03842252910882139
1.1214173304176935	0.0086462586782034	0.02761104511800812	0.017741096261117036	0.019388959857704505	0.01584377082434651	0.	0.03808579854963606
1.1230089433635342	0.008699221354028962	0.02746181665591157	0.017691105126411744	0.01931573397525976	0.015730673554846412	0.	0.03775141889785372
1.1246005563093748	0.008748988623398563	0.027311264054633518	0.017639035462281284	0.01924081207553294	0.015617792837540577	0.	0.03741941066037184
1.1261921692552155	0.008795669639132881	0.02715949410970061	0.01758498812922362	0.01916428713605887	0.01550515858715091	0.	0.037089791842784936
1.127783782201056	0.008839369403702899	0.02700660852191619	0.017529059644383477	0.019086248006801455	0.015392798939861016	0.	0.03676257810842325
1.1293753951468966	0.008880188964469083	0.026852704159893284	0.017471342397642836	0.01900677961828515	0.015280740352565967	0.	0.03643778292695513
1.1309670080927374	0.008918225597591176	0.026697873306724573	0.01741192485486033	0.018925963177238526	0.015169007695901564	0.	0.036115417713291284
1.132558621038578	0.008953572981400818	0.02654220389195067	0.017350891749121113	0.018843876350631745	0.015057624341485536	0.	0.035795491957512894
1.1341502339844185	0.008986321359959911	0.026385779709836018	0.017288324260858353	0.01876059343891409	0.01494661224380021	0.	0.035478013346478904
1.1357418469302591	0.009016557697460646	0.026228680624888975	0.01722430018760799	0.01867618553920376	0.014835992017068249	0.	0.035162987877690816
1.1373334598760998	0.009044365824099947	0.02607098276551719	0.017158894104096545	0.018590720699119236	0.014725783007513815	0.	0.03485041996598741
1.1389250728219404	0.009069826573947351	0.025912758706591807	0.01709217751328818	0.018504264061846697	0.014616003361271692	0.	0.034540312543532896
1.1405166857677809	0.009093017915401647	0.02575407764169811	0.01702421898905486	0.018416878003105683	0.014506670088313509	0.	0.03423266715361308
1.1421082987136215	0.009114015074640975	0.025595005545724876	0.016955084310937712	0.01832862226045804	0.014397799122584293	0.	0.03392748403862703
1.1436999116594622	0.009132890652562325	0.025435605328425565	0.016884836591583092	0.018239554055517707	0.014289405378674777	0.	0.03362476222268607
1.145291524605303	0.009149714735601715	0.02527593697955653	0.0168135363972793	0.01814972820951296	0.0141815028051996	0.	0.03332449958918725
1.1468831375511437	0.009164555000827884	0.025116057706113505	0.01674124186205483	0.018059197252596918	0.014074104435143175	0.	0.03302669295368112
1.1484747504969843	0.009177476815647448	0.024956022062157593	0.016668008795733887	0.017968011527337603	0.013967222433343156	0.	0.032731338132368414
1.1500663634428248	0.009188543332480547	0.024795882071739633	0.01659389078633514	0.017876219286735627	0.013860868141311706	0.	0.03243843000649761
1.1516579763886652	0.009197815578665969	0.024635687345281675	0.016518939297142404	0.017783866787093167	0.0137550521195501	0.	0.032147962582925856
1.153249589334506	0.009205352541936612	0.024475485189896742	0.016443203758804	0.01769099837608751	0.01364978418753633	0.	0.03185992905111901
1.1548412022803465	0.009211211251682588	0.02431532071394759	0.016366731656726374	0.01759765657630487	0.013545073461508983	0.	0.03157432183678312
1.1564328152261871	0.00921544685626322	0.024155236926230853	0.016289568614066295	0.017503882164516968	0.013440928390194088	0.	0.03129113265236715
1.1580244281720278	0.00921811269662078	0.02399527483010284	0.01621175847057836	0.017409714246981657	0.013337356788612727	0.	0.031010352544622463
1.1596160411178684	0.00921926037635958	0.023835473512828546	0.01613334335755232	0.017315190330947278	0.0132343658700631	0.	0.030731971939408687
1.161207654063709	0.009218939828537963	0.02367587023045803	0.016054363769075472	0.017220346392636948	0.013131962276413257	0.	0.030455980683915338
1.1627992670095497	0.009217199379341966	0.02351650048846607	0.015974858629828843	0.017125216941884513	0.0130301521067737	0.	0.030182368086457696
1.1643908799553904	0.009214085808801543	0.023357398118423887	0.015894865359620924	0.017029835083623955	0.012928940944698738	0.	0.029911122954000308
1.165982492901231	0.00920964440872879	0.023198595350901064	0.015814419934822042	0.016934232576411214	0.012828333883927068	0.	0.02964223362753091
1.1675741058470717	0.009203919038031583	0.023040122884838296	0.015733556946908887	0.016838439888140794	0.01272833555283014	0.	0.029375688015439112
1.169165718792912	0.009196952175528168	0.02288200995356396	0.015652309658236812	0.016742486249122487	0.012628950137575076	0.	0.029111473624999083
1.1707573317387527	0.009188784970412114	0.02272428438766394	0.015570710055227376	0.016646399702651422	0.012530181404119257	0.	0.028849577592069443
1.1723489446845934	0.009179457290498454	0.02256697267486274	0.015488788899101054	0.016550207153225666	0.01243203271908905	0.	0.028589986709146403
1.173940557630434	0.009169007768336186	0.022410100017073605	0.015406575774269574	0.016453934412523945	0.012334507069588576	0.	0.02833268745180728
1.1755321705762745	0.009157473845334965	0.022253690384793266	0.015324099134541493	0.016357606243263403	0.012237607082038384	0.	0.02807766600370009
1.177123783522115	0.00914489181399648	0.022097766568967434	0.01524138634724433	0.016261246401072807	0.012141335040059972	0.	0.027824908280133436
1.178715396467956	0.0091312968583322	0.021942350230461566	0.01515846373536179	0.01616487767446047	0.012045692901479868	0.	0.027574399950344948
1.1803070094137966	0.009116723092578303	0.02178746194726171	0.015075356617805288	0.016068521922975785	0.011950682314485709	0.	0.02732612645852255
1.1818986223596373	0.009101203598290518	0.021633121259543166	0.014992089347918288	0.01597220011369769	0.011856304633010984	0.	0.027080073043680954
1.1834902353054777	0.009084770459898951	0.021479346712695933	0.01490868535028685	0.015875932356085785	0.011762560931350433	0.	0.026836224758410528
1.1850818482513183	0.009067454798781956	0.021326155898414856	0.014825167155955537	0.015779737935297584	0.011669452018073644	0.	0.026594566486598768
1.186673461197159	0.0090492868059691	0.021173565493972056	0.014741556436130558	0.015683635344080234	0.011576978449275896	0.	0.026355082960166195
1.1882650741429996	0.009030295773499826	0.021021591299734868	0.01465787403443193	0.015587642313242913	0.011485140541172088	0.	0.026117758774868317
1.1898566870888403	0.00901051012452746	0.020870248275050015	0.014574139997785914	0.015491775840853352	0.011393938382117606	0.	0.025882578405236625
1.191448300034681	0.008989957442224191	0.020719550572541726	0.01449037360601127	0.015396052220164578	0.011303371844030751	0.	0.025649526218665085
1.1930399129805216	0.008968664497535849	0.020569511570938677	0.01440659340016752	0.015300487066369012	0.011213440593294459	0.	0.025418586488749978
1.1946315259263622	0.008946657275852463	0.020420143906466008	0.014322817209716917	0.015205095342219057	0.011124144101132705	0.	0.025189743407850046
1.1962231388722027	0.008923961002630928	0.020271459502901854	0.014239062178579303	0.015109891382577841	0.011035481653505496	0.	0.024962981098979035
1.1978147518180433	0.008900600168032506	0.020123469600338124	0.014155344790102125	0.01501488891794988	0.010947452360539877	0.	0.024738283627014898
1.1994063647638837	0.008876598550622828	0.01997618478274884	0.01407168089103437	0.01492010109704558	0.010860055165529911	0.	0.024515635009302386
1.2009979777097246	0.008851979240137475	0.019829615004354408	0.013988085714500786	0.01482554050839689	0.010773288853497607	0.	0.02429501922563098
1.2025895906555653	0.008826764659427565	0.019683769614917673	0.013904573902079324	0.014731219201127507	0.010687152059392871	0.	0.024076420227695215
1.204181203601406	0.00880097658555094	0.019538657383964327	0.013821159524984923	0.014637148704847943	0.010601643275885858	0.	0.023859821947982647
1.2057728165472466	0.008774636170091707	0.019394286523999875	0.013737856104408547	0.01454334004876589	0.01051676086081697	0.	0.02364520830818368
1.2073644294930872	0.008747763958718109	0.019250664712776807	0.013654676631062176	0.014449803780031436	0.010432503044305215	0.	0.023432563227113522
1.2089560424389276	0.008720379910031826	0.019107799114641978	0.013571633583949508	0.014356549981342715	0.010348867935530656	0.	0.023221870628188857
1.2105476553847683	0.008692503413725704	0.01896569640100893	0.013488738948415664	0.014263588287870147	0.010265853529216357	0.	0.023013114446474383
1.2121392683306091	0.008664153308069663	0.018824362770001005	0.013406004233478328	0.014170927903492858	0.010183457711798191	0.	0.022806278635312215
1.2137308812764498	0.008635347896797626	0.018683803965305456	0.01332344048852055	0.014078577616426774	0.01010167826734442	0.	0.02260134717259179
1.2153224942222902	0.008606104965354956	0.018544025294256833	0.013241058319311015	0.013986545814216121	0.01002051288318324	0.	0.022398304066626178
1.2169141071681309	0.008576441796606746	0.018405031645215612	0.013158867903447858	0.01389484049817799	0.009939959155295445	0.	0.02219713336171248
1.2185057201139715	0.008546375185946227	0.01826682750421488	0.013076879005186203	0.013803469297250386	0.009860014593455452	0.	0.02199781914332679
1.2200973330598122	0.008515921455924386	0.018129416971005268	0.012995100989730573	0.013712439481355459	0.009780676626150418	0.	0.02180034554305171
1.2216889460056526	0.008485096470327254	0.01799280377440119	0.012913542836982674	0.013621757974213668	0.00970194260526586	0.	0.02160469674316956
1.2232805589514932	0.008453915647798346	0.01785699128708013	0.012832213154782444	0.013531431365705471	0.009623809810589317	0.	0.021410856981004287
1.2248721718973339	0.008422393974973328	0.017721982539758534	0.012751120191651788	0.013441465923742709	0.009546275454089346	0.	0.021218810552975767
1.2264637848431745	0.008390546019165238	0.017587780234844013	0.012670271849074535	0.013351867605709836	0.00946933668401033	0.	0.02102854181841721
1.2280553977890403	0.008358385879872159	0.01745438692470158	0.012589675746160121	0.013262642146493265	0.009392990708902487	0.	0.020840035558889525
1.229647010734881	0.008325927365138631	0.017321804595713853	0.01250933909705089	0.01317379487131705	0.00931723448761667	0.	0.020653276049070753
1.2312386236807213	0.008293183881368548	0.017190034975860587	0.012429268810563292	0.013085330839815891	0.009242064951725904	0.	0.02046824771407018
1.2328302366265618	0.008260168436869027	0.0170590795802042	0.012349471513842799	0.012997254873143321	0.009167479032037532	0.	0.020284935198448102
1.2344218495724029	0.008226893677973097	0.016928939656193055	0.012269953542007802	0.012909571533066478	0.009093473613573797	0.	0.02010332322537751
1.236013462518243	0.008193371899393016	0.01679961619443897	0.01219072094799688	0.012822285131093764	0.009020045538696057	0.	0.01992339659919455
1.237605075464084	0.008159615054228846	0.016671109939087828	0.01211177951205892	0.01273539973727777	0.00894719161009688	0.	0.01974514020776491
1.2391966884099246	0.008125634763656086	0.016543421397794317	0.01203313475091606	0.012648919188697014	0.008874908593656593	0.	0.01956853902468874
1.240788301355765	0.008091442326295677	0.01641655085131925	0.011954791926586857	0.01256284709762889	0.008803193221173526	0.	0.01939357811134579
1.2423799143016057	0.008057048727285788	0.016290498362772632	0.011876756054921696	0.012477186859438898	0.008732042192979088	0.	0.019220242618789418
1.2439715272474463	0.008022464647065594	0.01616526378650197	0.011799031913822245	0.012391941660181186	0.00866145218043158	0.	0.01904851778950035
1.245563140193287	0.007987700469872381	0.01604084677665211	0.011721624051186338	0.012307114483934074	0.008591419828305446	0.	0.018878388959000108
1.2471547531391276	0.007952766291974197	0.01591724679540743	0.011644536792571667	0.0122227081198746	0.008521941757073406	0.	0.018709841557343093
1.2487463660849683	0.007917671929649657	0.015794463120926278	0.011567774248601378	0.012138725169106303	0.00845301456509039	0.	0.018542861110481725
1.250337979030809	0.007882426926904438	0.01567249485497738	0.011491340322108032	0.012055168051243272	0.008384634830671228	0.	0.018377433241514
1.2519295919766495	0.007847040562960286	0.015551340930303498	0.011415238715041702	0.011972039010769247	0.008316799114096073	0.	0.01821354367182801
1.2535212049224902	0.007811521859504716	0.015431000117703614	0.011339472935138279	0.011889340123175558	0.008249503959506925	0.	0.01805117822213416
1.2551128178683306	0.0077758795877217474	0.01531147103286184	0.011264046302362319	0.01180707330088205	0.00818274589673459	0.	0.017890322813401954
1.2567044308141713	0.007740122275105093	0.01519275214292241	0.011188961955134706	0.011725240298957346	0.008116521443035537	0.	0.017730963467703992
1.258296043760012	0.007704258212062533	0.015074841772821347	0.011114222856346312	0.011643842720640608	0.008050827104757704	0.	0.017573086308964665
1.2598876567058526	0.007668295458323466	0.01495773811139693	0.011039831799178234	0.011562882022677528	0.007985659378929333	0.	0.01741667756363267
1.2614792696516932	0.007632241849151495	0.014841439217265806	0.010965791412720003	0.01148235952047044	0.007921014754779021	0.	0.017261723561265735
1.2630708825975339	0.007596105001369385	0.014725943024490698	0.010892104167404017	0.01140227639305198	0.007856889715182417	0.	0.017108210735039663
1.2646624955433745	0.0075598923192046665	0.01461124734804661	0.010818772380264055	0.01132263368789798	0.007793280738053021	0.	0.01695612562219174
1.266254108489215	0.007523610999963915	0.014497349889078519	0.010745798220012603	0.011243432325565461	0.007730184297660906	0.	0.016805454864383063
1.2678457214350556	0.007487268039534185	0.014384248239979195	0.010673183711957556	0.011164673104185542	0.007667596865898865	0.	0.016656185208009405
1.2694373343808962	0.0074508702377283735	0.014271939889279585	0.010600930742755133	0.011086356703802324	0.007605514913488884	0.	0.016508303504439575
1.2710289473267369	0.0074144242034685556	0.01416042222635992	0.01052904106500947	0.011008483690559338	0.007543934911130538	0.	0.016361796710201444
1.2726205602725775	0.007377936359820869	0.014049692545996188	0.010457516301718824	0.010931054520757152	0.00748285333060369	0.	0.016216651887107407
1.2742121732184182	0.007341412948886834	0.013939748052743155	0.010386357950584041	0.010854069544769512	0.007422266645815334	0.	0.016072856202334063
1.2758037861642588	0.007304860036544462	0.013830585865152286	0.010315567388168913	0.010777529010829012	0.007362171333796515	0.	0.015930396928442316
1.2773953991100995	0.007268283517064201	0.013722203019851215	0.010245145873935421	0.010701433068691188	0.007302563875660955	0.	0.015789261443360684
1.2789870120559401	0.007231689117584355	0.0136145964754654	0.01017509455414443	0.010625781773175559	0.007243440757511255	0.	0.015649437230318305
1.2805786250017808	0.00719508240246219	0.013507763116403955	0.010105414465630236	0.010550575087587541	0.007184798471304742	0.	0.01551091187773278
1.2821702379476212	0.007158468777501846	0.013401699756513103	0.010036106539460306	0.010475812887034065	0.007126633515680267	0.	0.015373673079066374
1.2837618508934616	0.007121853494060316	0.01329640314259339	0.009967171604471407	0.01040149496162444	0.007068942396744625	0.	0.015237708632635825
1.2853534638393023	0.007085241653040684	0.013191869957796691	0.009898610390700089	0.010327621019570844	0.007011721628820286	0.	0.015103006441394102
1.2869450767851431	0.007048638208770301	0.013088096824894466	0.009830423532698739	0.010254190690183511	0.006954967735157031	0.	0.01496955451266968
1.2885366897309838	0.007012047972775662	0.012985080309441566	0.009762611572751654	0.010181203526775533	0.006898677248612286	0.	0.014837340957884314
1.2901283026768244	0.0069754756174449616	0.012882816922813196	0.009695174963986353	0.010108659009463571	0.0068428467122926395	0.	0.014706353992230262
1.291719915622665	0.00693892567959588	0.01278130312514275	0.00962811407338963	0.010036556547886436	0.006787472680168831	0.	0.014576581934328106
1.2933115285685057	0.0069024025639422264	0.01268053532815333	0.009561429184727976	0.009964895483831733	0.006732551717655743	0.	0.0144480132058506
1.2949031415143462	0.006865910546464352	0.0125805098978859	0.009495120501376995	0.009893675093778365	0.006678080402167042	0.	0.01432063633112831
1.2964947544601868	0.006829453777689412	0.012481223157331241	0.009429188149060614	0.009822894591356615	0.006624055323636887	0.	0.014194439936723842
1.2980863674060275	0.006793036285880449	0.012382671388970173	0.009363632178510047	0.009752553129730907	0.0065704730850198265	0.	0.014069412750991842
1.299677980351868	0.006756661980140003	0.012284850837217667	0.00929845256803388	0.009682649803903364	0.006517330302759722	0.	0.013945543603611235
1.3012695932977087	0.0067203346534295254	0.012187757710787197	0.009233649226013831	0.00961318365294618	0.006464623607238266	0.	0.013822821425101587
1.3028612062435494	0.0066840579855070815	0.012091388184962849	0.009169221993321307	0.00954415366216272	0.0064123496431957375	0.	0.013701235246321941
1.30445281918939	0.0066478355457854	0.011995738403796688	0.009105170645657636	0.009475558765176494	0.006360505070130297	0.	0.013580774197948647
1.3060444321352307	0.006611670796116436	0.01190080448222203	0.009041494895825876	0.009407397845955835	0.006309086562677184	0.	0.013461427509939738
1.3076360450810713	0.00657556709349752	0.011806582508095473	0.008978194395929864	0.009339669740774326	0.006258090810962784	0.	0.01334318451098464
1.3092276580269118	0.006539527692707515	0.01171306854416279	0.008915268739507855	0.009272373240108373	0.0062075145209421305	0.	0.013226034627937961
1.3108192709727524	0.006503555748875477	0.0116202586299543	0.008852717463598418	0.009205507090473367	0.006157354414712866	0.	0.01310996738524108
1.312410883918593	0.006467654319978989	0.0115281487836151	0.00879054005074813	0.00913906999620476	0.006107607230817533	0.	0.012994972404333806
1.314002496864434	0.006431826369272387	0.011436735003662334	0.008728735930948812	0.009073060621177837	0.006058269724515602	0.	0.012881039403049594
1.3155941098102744	0.006396074767664614	0.011346013270689966	0.008667304483527975	0.009007477590477497	0.006009338668054361	0.	0.012768158195005699
1.317185722756115	0.006360402296018662	0.011255979548999727	0.008606245038971335	0.008942319492013604	0.0059608108509090745	0.	0.012656318688980525
1.3187773357019554	0.006324811647403682	0.011166629788181672	0.008545556880694506	0.00887758487808348	0.0059126830800145455	0.	0.012545510888283016
1.3203689486477963	0.006289305429281061	0.0110779599246335	0.008485239246761898	0.008813272266888803	0.00586495217997967	0.	0.012435724890114044
1.3219605615936367	0.006253886165639457	0.010989965883025367	0.008425291331551118	0.008749380144000622	0.005817614993287648	0.	0.012326950884920621
1.3235521745394774	0.006218556299070278	0.01090264357771182	0.008365712287368857	0.00868590696378277	0.005770668380483126	0.	0.012219179155742364
1.325143787485318	0.006183318192792133	0.010815988914090021	0.008306501226015636	0.008622851150763482	0.0057241092203414775	0.	0.012112400077552416
1.3267354004311587	0.006148174132622315	0.010729997789909483	0.008247657220305994	0.008560211100971816	0.005677934410031309	0.	0.012006604116592063
1.3283270133769993	0.006113126328900047	0.010644666096535263	0.008189179305542837	0.008497985183227339	0.005632140865261203	0.	0.011901781829702952
1.32991862632284	0.006078176918357591	0.010559989720160113	0.008131066480943553	0.008436171740387745	0.0055867255204129235	0.	0.011797923863649695
1.3315102392686806	0.006043327965946796	0.010475964542976429	0.008073317711028049	0.008374769090561405	0.005541685328667583	0.	0.011695020954444321
1.3331018522145213	0.006008581466616708	0.01039258644430041	0.008015931926963113	0.008313775528281178	0.005497017262117711	0.	0.011593063926663769
1.3346934651603617	0.0059739393470486755	0.010309851301657128	0.007958908027863767	0.008253189325635695	0.005452718311868246	0.	0.011492043692764586
1.3362850781062021	0.005939403467344618	0.010227754991823825	0.007902244882061312	0.008193008733372548	0.00540878548813029	0.	0.011391951252395055
1.337876691052043	0.005904975622680147	0.010146293391832956	0.007845941328327527	0.008133231981962199	0.00536521582030407	0.	0.011292777691709128
1.3394683039978839	0.005870657544903259	0.010065462379939435	0.007789996177067314	0.00807385728262977	0.005322006357050406	0.	0.011194514182671554
1.3410599169437243	0.005836450917923659	0.00998525791260297	0.007734408254968114	0.008014882877042882	0.005279154209660572	0.	0.011097152091452555
1.3426515298895647	0.005802357356840178	0.009905675896953325	0.0076791763331085176	0.007956306956381174	0.005236656478761889	0.	0.01100068279243923
1.3442431428354056	0.005768378394569155	0.009826712118272414	0.007624299085355769	0.007898127614773251	0.005194510212955481	0.	0.0109050975640886
1.3458347557812462	0.005734515524899623	0.009748362468649558	0.007569775219823437	0.007840342996129034	0.005152712538525806	0.	0.010810387914751508
1.3474263687270867	0.0057007701857533875	0.009670622845698158	0.007515603421694906	0.0077829512298040245	0.005111260601259001	0.	0.010716545435121749
1.3490179816729275	0.005667143760561371	0.00959348915331873	0.007461782354211823	0.007725950431447334	0.005070151566466029	0.	0.010623561797538452
1.3506095946187682	0.0056336375796185705	0.009516957302432837	0.007408310659640168	0.0076693387038292956	0.005029382619004295	0.	0.010531428755296795
1.3522012075646086	0.005600252921392751	0.009441023211685743	0.00735518696020085	0.007613114137637702	0.004988950963287475	0.	0.010440138141953697
1.3537928205104492	0.0055669910138108104	0.00936568280812377	0.007302409858975764	0.007557274812249338	0.004948853823291294	0.	0.010349681870635131
1.35538443345629	0.005533853035506395	0.009290932027839552	0.00724997794078463	0.0075018187964789144	0.0049090884425519584	0.	0.010260051933345421
1.3569760464021303	0.005500840117045469	0.009216766816599867	0.007197889773038936	0.007446744149303852	0.004869652084161263	0.	0.010171240400281403
1.358567659347971	0.005467953342111303	0.009143183130435753	0.0071461439065663756	0.00739204892056345	0.004830542030752466	0.	0.010083239419140888
1.3601592722938116	0.005435193748672688	0.009070176936220368	0.007094738876413623	0.00733773115163932	0.004791755584485647	0.	0.00999604121444102
1.3617508852396525	0.005402562330111339	0.008997744212214944	0.007043673202622086	0.007283788876110977	0.004753290067021625	0.	0.009909638086832056
1.363342498185493	0.005370060036335814	0.008925880948595744	0.006992945390984484	0.00723022012039374	0.004715142819498514	0.	0.00982402241242065
1.3649341111313336	0.005337687774854856	0.008854583147955142	0.006942553933773567	0.0071770229043509205	0.0046773112024973106	0.	0.009739186642087165
1.3665257240771744	0.005305446411835175	0.008783846825787096	0.00689249731045438	0.007124195241893346	0.004639792596006293	0.	0.009655123300812866
1.3681173370230146	0.005273336773129706	0.008713668010945122	0.0068427739883703785	0.007071735141552609	0.004602584399381232	0.	0.009571824987006754
1.3697089499688555	0.005241359645280052	0.008644042746085677	0.0067933824234128635	0.007019640607042179	0.0045656840312994565	0.	0.009489284371835154
1.371300562914696	0.005209515776497527	0.008574967088087642	0.006744321060665184	0.006967909637792964	0.00452908892971271	0.	0.009407494198554646
1.372892175860537	0.005177805877620634	0.008506437108457422	0.006695588335034519	0.006916540229480014	0.004492796551793941	0.	0.009326447281850109
1.3744837888063774	0.005146230623046146	0.008438448893711084	0.006647182671856775	0.006865530374524274	0.0044568043738820486	0.	0.00924613650717174
1.3760754017522179	0.005114790651644326	0.00837099854574393	0.006599102487490684	0.006814878062583322	0.004421109891424374	0.	0.009166554830081972
1.3776670146980585	0.005083486567646784	0.008304082182179155	0.006551346189888068	0.0067645812810235755	0.004385710618912667	0.	0.00908769527559938
1.3792586276438992	0.005052318941514632	0.008237695936700571	0.006503912179148496	0.0067146380153764035	0.004350604089817833	0.	0.009009550937548915
1.3808502405897398	0.005021288310789149	0.008171835959371411	0.006456798848059199	0.0066650462497817985	0.004315787856523665	0.	0.008932114977918413
1.3824418535355805	0.004990395180918919	0.008106498416938682	0.006410004582617529	0.006615803967415882	0.004281259490255819	0.	0.008855380626215516
1.384033466481421	0.00495964002606844	0.008041679493116419	0.006363527762534151	0.006566909150901765	0.004247016581006836	0.	0.008779341178828184
1.3856250794272618	0.004929023289908626	0.007977375388860796	0.006317366761725934	0.006518359782712014	0.004213056737461296	0.	0.008703989998392827
1.3872166923731024	0.004898545386387179	0.007913582322630125	0.00627151994879011	0.006470153845552436	0.004179377586918077	0.	0.008629320513162383
1.388808305318943	0.004868206700482063	0.007850296530628544	0.006225985687466157	0.006422289322736053	0.004145976775209383	0.	0.00855532621638111
1.3903999182647837	0.004838007588937663	0.007787514267039641	0.0061807623370813535	0.006374764198543907	0.004112851966618282	0.	0.008482000665662709
1.3919915312106244	0.004807948380982951	0.007725231804248047	0.0061358482529853455	0.0063275764585732485	0.00408000084379471	0.	0.008409337482372992
1.3935831441564648	0.004778029379031566	0.007663445433043574	0.006091241786967318	0.006280724090072878	0.004047421107668114	0.	0.008337330351016128
1.3951747571023052	0.004748250859368864	0.00760215146282076	0.0060469412876644375	0.006234205082268688	0.004015110477360223	0.	0.008265973018625824
1.396766370048146	0.004718613072820505	0.007541346221762566	0.006002945100955408	0.0061880174266778516	0.0039830666900943085	0.	0.008195259294160805
1.3983579829939865	0.004689116245405397	0.007481026057012937	0.005959251570341196	0.006142159117410565	0.003951287501104838	0.	0.00812518304790388
1.3999495959398272	0.004659760578975845	0.007421187334841962	0.005915859037315001	0.00609662815146278	0.003919770683543591	0.	0.008055738210867268
1.4015412088856678	0.004630546251839188	0.007361826440797345	0.005872765841721489	0.006051422528998934	0.0038885140283855635	0.	0.00798691877420109
1.4031328218315084	0.004601473419367794	0.007302939779847324	0.005829970322100704	0.006006540253621757	0.0038575153443328927	0.	0.00791871878860409
1.404724434777349	0.004572542214595153	0.007244523776514411	0.005787470816027654	0.005961979332637273	0.0038267724577194704	0.	0.00785113236374611
1.4063160477231897	0.004543752748796022	0.007186574874999478	0.005745265660433337	0.005917737777306355	0.003796283212410206	0.	0.0077841536676845294
1.4079076606690304	0.004515105112055222	0.007129089539297499	0.005703353191923815	0.005873813603089196	0.0037660454697051333	0.	0.007717776926296379
1.409499273614871	0.00448659937382109	0.007072064253300953	0.005661731747080415	0.005830204829879123	0.0037360571082356462	0.	0.007651996422704813
1.4110908865607115	0.004458235583448977	0.007015495520902203	0.005620399662758821	0.005786909482231325	0.003706316023866984	0.	0.007586806496719208
1.4126824995065523	0.004430013770731115	0.006959379866080793	0.005579355276372185	0.0057439255895801716	0.0036768201295938295	0.	0.00752220154427314
1.414274112452393	0.004401933946411644	0.0069037138329855596	0.005538596926166412	0.005701251186447933	0.003647567355437634	0.	0.007458176016869396
1.4158657253982334	0.00437399610269499	0.006848493986009696	0.005498122951490306	0.005658884312648749	0.0036185556483446	0.	0.007394724421030745
1.417457338344074	0.004346200213737512	0.00679371690985861	0.005457931693051973	0.0056168230134828415	0.0035897829720803343	0.	0.007331841317754232
1.419048951289915	0.004318546236131336	0.006739379209609485	0.005418021493168413	0.005575065339922856	0.003561247307124419	0.	0.007269521321968366
1.4206405642357556	0.0042910341093756995	0.006685477510764919	0.005378390696008569	0.005533609348795503	0.0035329466505670116	0.	0.007207759101998477
1.422232177181596	0.004263663756337462	0.006632008459300013	0.005339037647826554	0.005492453102953982	0.0035048790160016273	0.	0.0071465493790347015
1.4238237901274367	0.004236435083700383	0.006578968721701834	0.005299960697186276	0.005451594671442588	0.003477042433417161	0.	0.007085886926602463
1.4254154030732773	0.0042093479824067016	0.006526354985005435	0.005261158195182236	0.005411032129659821	0.003449434949095129	0.	0.007025766570042462
1.427007016019118	0.004182402328086584	0.006474163956821934	0.005222628495648008	0.005370763559508459	0.003422054625498805	0.	0.006966183185991116
1.4285986289649584	0.004155597981476781	0.006422392365361601	0.005184369955361678	0.005330787049545661	0.0033948995411683535	0.	0.006907131701868321
1.4301902419107992	0.004128934788831903	0.0063710369594493065	0.00514638093424082	0.0052911006951209495	0.003367967790610472	0.	0.006848607095364451
1.4317818548566397	0.0041024125823260794	0.006320094508538348	0.005108659795534091	0.005251702598513848	0.003341257484192334	0.	0.006790604393941937
1.4333734678024803	0.004076031180443509	0.006269561802718223	0.005071204906004171	0.005212590869062835	0.0033147667480336704	0.	0.006733118674330773
1.4349650807483207	0.0040497903883625515	0.006219435652714002	0.005034014636104121	0.005173763623289318	0.003288493723897042	0.	0.006676145062034248
1.4365566936941616	0.004023689998328907	0.006169712889885559	0.004997087360148721	0.0051352189850157074	0.0032624365690800605	0.	0.00661967873083924
1.4381483066400023	0.003997729790023319	0.006120390366219791	0.00496042145647886	0.005096955085480671	0.0032365934563073134	0.	0.006563714902328979
1.4397399195858427	0.003971909530916604	0.00607146495431885	0.004924015307621465	0.005058970063446822	0.003210962573620771	0.	0.006508248845400425
1.4413315325316836	0.003946228976620015	0.006022933547383334	0.00488786730044026	0.005021262065303172	0.0031855421242727683	0.	0.006453275875788154
1.4429231454775242	0.003920687871226278	0.00597479305919314	0.004851975826284725	0.00498382924516541	0.0031603303266155938	0.	0.0063987913555900895
1.4445147584233646	0.0038952859476428644	0.005927040424083259	0.00481633928113275	0.00494666976497036	0.0031353254139949664	0.	0.006344790692799321
1.4461063713692055	0.0038700229279195865	0.005879672596914989	0.004780956065726093	0.004909781794564061	0.0031105256346390824	0.	0.006291269340841089
1.447697984315046	0.0038448985235648688	0.005832686553046666	0.004745824585703135	0.004873163511789909	0.0030859292515540014	0.	0.006238222798111074
1.4492895972608866	0.003819912435857923	0.005786079288295061	0.0047109432517247266	0.004836813102566522	0.0030615345424114316	0.	0.006185646607519841
1.4508812102067272	0.003795064356154124	0.005739847818900331	0.004676310479596494	0.004800728760968777	0.003037339799443646	0.	0.006133536356044576
1.4524728231525679	0.0037703539661792895	0.005693989181482468	0.004641924690386404	0.004764908689296039	0.003013343329334396	0.	0.006081887674278075
1.4540644360984334	0.0037457809439049392	0.005648500447943784	0.004607784320468835	0.0047293511087657	0.0029895434610510098	0.	0.006030696254439066
1.4556560490442738	0.0037213449804645187	0.005603378769326018	0.00457388785092572	0.004694054290859283	0.0029659385690238957	0.	0.00597995790391076
1.4572476619901147	0.0036970456968388994	0.00555862115272227	0.004540233659293005	0.004659016398815299	0.002942526954610626	0.	0.005929668269783803
1.4588392749359553	0.0036728827390766234	0.0055142247158129955	0.004506820188773539	0.004624235668507392	0.002919306981239862	0.	0.0058798231527744434
1.4604308878817958	0.0036488557449883097	0.0054701865964048866	0.004473645888351924	0.004589710344346591	0.0028962770262565603	0.	0.0058304183950436215
1.4620225008276366	0.0036249643444014545	0.005426503952372313	0.004440709212884647	0.004555438679331746	0.0028734354808144474	0.	0.0057814498797773145
1.463614113773477	0.0036012081594193287	0.005383173961596661	0.00440800862319132	0.00452141893510126	0.0028507807497728925	0.	0.005732913530770173
1.465205726719318	0.0035775868046628153	0.005340193821902819	0.004375542586135172	0.0044876493819751805	0.002828311251588363	0.	0.005684805312008087
1.4667973396651584	0.0035540998875150296	0.0052975607509932	0.004343309574704916	0.0044541282989989245	0.002806025418210778	0.	0.005637121227262482
1.4683889526109988	0.0035307470083563858	0.005255271986378823	0.004311308068091312	0.0044208539739822245	0.002783921694977931	0.	0.0055898573196837
1.4699805655568396	0.0035075277607956733	0.005213324785309897	0.004279536551760739	0.0043878247035359285	0.0027619985405127087	0.	0.005543009671399738
1.47157217850268	0.0034844417318957576	0.005171716424704469	0.004247993517524262	0.004355038793105698	0.00274025442661621	0.	0.005496574403118369
1.473163791448521	0.0034614885023930174	0.005130444201072465	0.004216677463605712	0.00432249455700281	0.0027186878381670367	0.	0.005450547673734303
1.4747554043943616	0.003438667646913418	0.005089505430441195	0.00418558689470307	0.004290190318431996	0.002697297273015954	0.	0.0054049256799393215
1.476347017340202	0.0034159787341832646	0.005048897448278392	0.004154720322051678	0.004258124409519626	0.0026760812418848154	0.	0.0053597046558368855
1.4779386302860427	0.0033934213272328513	0.005008617609410944	0.004124076263478903	0.004226295171333292	0.002655038268262773	0.	0.005314880872560314
1.479530243231883	0.003370994983600095	0.004968663287945749	0.004093653243461393	0.004194700953907715	0.0026341668883063116	0.	0.005270450637894323
1.4811218561777242	0.0033486992555233305	0.0049290318771870395	0.004063449793173894	0.004163340116259048	0.00261346565073591	0.	0.00522641029590165
1.4827134691235646	0.0033265336901367503	0.004889720789551662	0.0040334644505407675	0.004132211026404512	0.0025929331167363102	0.	0.005182756226551356
1.484305082069405	0.003304497829655031	0.004850727456485571	0.004003695760280964	0.004101312061375305	0.0025725678598562574	0.	0.005139484845353851
1.485896695015246	0.0032825912115576742	0.004812049328375961	0.003974142273952197	0.004070641607229565	0.002552368465908781	0.	0.005096592602996815
1.4874883079610866	0.003260813368767629	0.004773683874464191	0.003944802549992159	0.0040401980590626125	0.002532333532871413	0.	0.005054075984985574
1.489079920906927	0.003239163829824489	0.004735628582756193	0.0039156751537560465	0.004009979821014068	0.002512461670786456	0.	0.0050119315112874575
1.4906715338527676	0.0032176421190580635	0.004697880959934736	0.0038867586575556338	0.003979985306277126	0.002492751501665894	0.	0.004970155735981094
1.4922631467986083	0.0031962477567524933	0.004660438531265043	0.0038580516406903215	0.003950212937099398	0.0024732016593897663	0.	0.004928745246906432
1.493854759744449	0.00317498025931111	0.004623298840505406	0.0038295526894816783	0.003920661144789466	0.0024538107896119876	0.	0.004887696665319951
1.4954463726902896	0.0031538391394132607	0.004586459449812844	0.00380126039730025	0.003891328369714539	0.002434577549662291	0.	0.004847006645553652
1.4970379856361302	0.0031328239061722838	0.004549917939649955	0.003773173364595989	0.003862213061302429	0.0024155006084499104	0.	0.004806671874676732
1.4986295985819709	0.0031119340652850684	0.004513671908689559	0.0037452901989215347	0.0038333136780383794	0.0023965786463694687	0.	0.004766689072161054
1.5002212115278115	0.0030911691191819243	0.004477718973719684	0.003717609514956992	0.0038046286874604957	0.0023778103552041896	0.	0.004727054989550513
1.5018128244736522	0.0030705285671710756	0.004442056769547337	0.003690129934531026	0.0037761565661562375	0.0023591944380337523	0.	0.0046877664101326435
1.5034044374194926	0.00305001190557945	0.004406682948901271	0.003662850086640414	0.0037478957997537665	0.0023407296091384503	0.	0.004648820148615295
1.5049960503653335	0.0030296186278913504	0.0043715951823343965	0.0036357686074680873	0.003719844882914943	0.0023224145939065976	0.	0.0046102130508036444
1.5065876633111739	0.003009348224883447	0.004336791158125899	0.0036088841403990463	0.0036920023193252926	0.0023042481287426555	0.	0.004571941993284713
1.5081792762570145	0.0029892001847565655	0.004302268582182363	0.0035821953360353712	0.0036643666216835493	0.0022862289609744185	0.	0.004534003883111967
1.509770889202855	0.0029691739932635255	0.004268025177938008	0.0035557008522075747	0.0036369363116885555	0.002268355848761202	0.	0.00449639565749331
1.5113625021486956	0.00294926913383636	0.004234058686256134	0.0035293993539873125	0.0036097099200272163	0.002250627561004688	0.	0.004459114283484804
1.5129541150945363	0.0029294850877076457	0.0042003668653277084	0.003503289513695388	0.0035826859863582307	0.002233042877256001	0.	0.0044221567576838965
1.514545728040377	0.0029098213340302743	0.004166947490571322	0.003477370010910554	0.003555863059297804	0.002215600587628281	0.	0.004385520105929363
1.5161373409862178	0.0028902773499959664	0.0041337983545322	0.0034516395324764764	0.003529239696402025	0.0021982994927066345	0.	0.004349201383002167
1.5177289539320582	0.0028708526109477404	0.004100917266781174	0.0034260967725056927	0.0035028144641492303	0.0021811384034601065	0.	0.004313197672329629
1.5193205668778988	0.002851546590491717	0.004068302053811976	0.003400740432383447	0.0034765859379197288	0.0021641161411529103	0.	0.004277506085693361
1.5209121798237395	0.0028323587606068493	0.004035950558941471	0.0033755692207709416	0.0034505527019781665	0.0021472315372578505	0.	0.004242123762940276
1.5225037927695801	0.002813288591750341	0.004003860642205294	0.0033505818536058414	0.003424713349450177	0.002130483433369572	0.	0.004207047871695331
1.5240954057154208	0.0027943355529611363	0.003972030180256616	0.0033257770541011357	0.003399066482301754	0.002113870681118754	0.	0.004172275607079005
1.5256870186612614	0.0027754991119621868	0.003940457066264473	0.0033011535527454733	0.003373610711316366	0.002097392142085351	0.	0.004137804191426338
1.527278631607102	0.0027567787352579393	0.00390913920980975	0.0032767100872992437	0.0033483446560702507	0.002081046687715675	0.	0.00410363087400995
1.5288702445529427	0.0027381738882310616	0.0038780745367826656	0.003252445402790256	0.0033232669449088856	0.002064833199236141	0.	0.004069752930764009
1.5304618574987832	0.002719684035237346	0.0038472609892809054	0.003228358251510431	0.003298376214921192	0.0020487505675707693	0.	0.004036167664014496
1.532053470444624	0.0027013086396966085	0.003816696525506407	0.003204447393008774	0.0032736711119140055	0.002032797693258409	0.	0.004002872402208717
1.5336450833904647	0.002683047164182147	0.003786379119661092	0.0031807115940841015	0.003249150290383884	0.002016973486369283	0.	0.003969864499649934
1.535236696336305	0.0026648990705087283	0.003756306761846184	0.003157149628777563	0.0032248124134907933	0.002001276866423514	0.	0.0039371413362336025
1.5368283092821455	0.002646863819817327	0.003726477457957493	0.0031337602783632953	0.0032006561530290335	0.0019857067623101987	0.	0.0039047003171869153
1.5384199222279862	0.0026289408726580437	0.0036968892295831737	0.0031105423313380716	0.003176680189398373	0.0019702621122062135	0.	0.0038725388728106055
1.5400115351738268	0.002611129689072023	0.0036675401139009355	0.0030874945834110175	0.0031528832115748275	0.0019549418634963855	0.	0.0038406544582242036
1.5416031481196675	0.002593429728669907	0.0036384281635753334	0.0030646158374916486	0.003129263917079943	0.001939744972694908	0.	0.0038090445531141865
1.5431947610655081	0.002575840450708486	0.0036095514466545965	0.003041904903676262	0.0031058210119501357	0.0019246704053645007	0.	0.0037777066614819305
1.544786374011349	0.0025583613141673903	0.003580908046468549	0.0030193605992359877	0.0030825532107057237	0.0019097171360402034	0.	0.0037466383113985784
1.5463779869571896	0.0025409917778202455	0.0035524960615258287	0.002996981748600289	0.003059459236317197	0.0018948841481498634	0.	0.0037158370547587024
1.54796959990303	0.0025237313003089	0.0035243136054122336	0.002974767183344916	0.0030365378201765076	0.0018801704339391988	0.	0.003685300467040393
1.5495612128488707	0.0025065793402099024	0.003496358806687411	0.002952715742172685	0.0030137877020596474	0.0018655749943934034	0.	0.003655026147063193
1.5511528257947114	0.0024895353561058867	0.0034686298087845758	0.0029308262708993577	0.0029912076300960596	0.001851096839162054	0.	0.0036250117167525944
1.552744438740552	0.002472598806648275	0.0034411247699067562	0.002909097622435315	0.002968796360734046	0.001836734986484103	0.	0.0035952548209048996
1.5543360516863924	0.0024557691506244678	0.0034138418629269473	0.0028875286567670577	0.0029465526587062565	0.001822488463112127	0.	0.0035657531269547792
1.5559276646322333	0.002439045847019834	0.0033867792752862026	0.002866118240939828	0.0029244752969946794	0.0018083563042395852	0.	0.0035365043247467956
1.557519277578074	0.0024224283550782428	0.0033599352088923605	0.0028448652490374537	0.002902563056796352	0.0017943375534265615	0.	0.0035075061263066007
1.5591108905239144	0.0024059161343631804	0.0033333078800200687	0.002823768562163542	0.002880814727487154	0.0017804312625264072	0.	0.00347875626561724
1.560702503469755	0.002389508644813634	0.0033068955192078887	0.002802827068418818	0.0028592291065857	0.0017666364916135758	0.	0.003450252498395718
1.5622941164155957	0.0023732053468043857	0.0032806963711622212	0.002782039662882319	0.0028378049997178838	0.0017529523089130708	0.	0.003421992601873571
1.563885729361436	0.0023570057011968277	0.0032547086946530935	0.002761405247588802	0.0028165412205799073	0.0017393777907272192	0.	0.0033939743745780367
1.5654773423072768	0.002340909169396059	0.003228930762417777	0.0027409227315075687	0.002795436590901218	0.0017259120213662176	0.	0.0033661956361179515
1.5670689552531178	0.002324915213400709	0.0032033608610587626	0.0027205910305174966	0.0027744899404069444	0.0017125540930776602	0.	0.0033386542269681686
1.5686605681989583	0.002309023320663839	0.0031779973409641216	0.0027004091037229074	0.002753700144827438	0.001699303131896504	0.	0.0033113480652260914
1.5702521811447987	0.0022932329335685823	0.003152838473608876	0.0026803758499143416	0.0027330660174579536	0.0016861582236711635	0.	0.003284274983891246
1.5718437940906393	0.002277543512042502	0.0031278825782097143	0.00266049019947095	0.0027125864054058407	0.0016731184796966682	0.	0.0032574328752200815
1.57343540703648	0.0022619545209587137	0.0031031279958601953	0.0026407510956872873	0.002692260170010634	0.0016601830232873278	0.	0.003230819661085142
1.5750270199823206	0.002246465426027176	0.0030785730810307657	0.0026211574886495976	0.002672086180419599	0.0016473509853535998	0.	0.003204433283193006
1.5766186329281613	0.00223107569383755	0.00305421620146763	0.0026017083352097123	0.002652063313547102	0.0016346215043334814	0.	0.003178271702883674
1.5782102458740017	0.0022157847919033248	0.0030300557380991285	0.0025824025989596147	0.002632190454036296	0.0016219937261281485	0.	0.0031523329009316083
1.5798018588198426	0.002200592188702533	0.0030060900849383813	0.0025632392502058154	0.0026124664942207138	0.0016094668040353283	0.	0.003126614877350907
1.5813934717656832	0.0021854973537196185	0.002982317648986492	0.002544217265941708	0.0025928903340843804	0.0015970398986843166	0.	0.00310111565120105
1.5829850847115237	0.0021704997574849005	0.0029587368501382207	0.002525335629823737	0.002573460881223593	0.0015847121779720892	0.	0.003075833260394625
1.584576697657364	0.0021555988716120836	0.002935346121085646	0.002506593332140119	0.002554177050805198	0.0015724828169977954	0.	0.003050765761506628
1.586168310603205	0.0021407941688382595	0.00291214390722428	0.002487989369787809	0.0025350377655300616	0.0015603509980012973	0.	0.003025911229588523
1.5877599235490456	0.002126085123056401	0.002889128666558936	0.002469522746241563	0.0025160419555905708	0.0015483159102985893	0.	0.0030012677579807374
1.5893515364948863	0.002111471209355182	0.0028662988696089298	0.002451192471528618	0.002497188558633108	0.0015363767502198315	0.	0.0029768334581290958
1.590943149440727	0.0020969519040486624	0.0028436529993148066	0.0024329975621975083	0.0024784765197156024	0.0015245327210478268	0.	0.0029526064594022484
1.5925347623865675	0.002082526684713454	0.0028211895509462513	0.002414937041292694	0.0024599047912699447	0.0015127830329559695	0.	0.0029285849089127013
1.594126375332408	0.002068195030218423	0.0027989070320089547	0.0023970099383242164	0.0024414723330603923	0.0015011269029479475	0.	0.0029047669713373144
1.5957179882782486	0.002053956420758015	0.00277680396215226	0.0023792152892391995	0.002423178112144232	0.001489563554797431	0.	0.0028811508287418823
1.5973096012240893	0.0020398103378805616	0.002754878873077969	0.002361552136392187	0.0024050211028301223	0.0014780922189876766	0.	0.002857734680405541
1.59890121416993	0.0020257562645200596	0.002733130308449078	0.002344019528516629	0.0023870002866400153	0.001466712132652721	0.	0.002834516742649024
1.6004928271157706	0.002011793685021888	0.0027115568237990706	0.002326616520694373	0.0023691146522666034	0.0014554225395177495	0.	0.0028114952486628856
1.6020844400616112	0.001997922085174611	0.0026901569864421857	0.002309342174327516	0.002351363195534848	0.0014442226898425932	0.	0.0027886684483397956
1.6036760530074519	0.0019841409522319982	0.002668929375382433	0.0022921955571061437	0.0023337449193597034	0.001433111840361313	0.	0.0027660346081050348
1.6052676659532925	0.0019704497749429618	0.002647872581226095	0.0022751757429809376	0.0023162588337074233	0.0014220892542272604	0.	0.0027435920107537885
1.6068592788991332	0.001956848043574735	0.0026269852060915666	0.002258281812130494	0.0022989039555536797	0.0014111542009545715	0.	0.0027213389552839425
1.6084508918449738	0.0019433352499378116	0.0026062658635222927	0.002241512850933199	0.002281679308844712	0.0014003059563631552	0.	0.002699273756737098
1.6100425047908142	0.001929910887409302	0.002585713178397021	0.0022248679519344867	0.0022645839244550565	0.0013895438025214191	0.	0.0026773947460360732
1.611634117736655	0.0019165744509561894	0.0025653257868451496	0.002208346213817749	0.0022476168401484504	0.0013788670276918924	0.	0.002655700269827095
1.6132257306824955	0.0019033254371565323	0.0025451023361581625	0.0021919467413733904	0.002230777100537349	0.0013682749262765403	0.	0.002634188690322845
1.6148173436283362	0.0018901633442218214	0.0025250414847034497	0.0021756686454674334	0.0022140637570413875	0.0013577667987608143	0.	0.0026128583851457252
1.6164089565741768	0.00187708767201672	0.0025051419018394987	0.002159511043010606	0.002197475867848562	0.001347341951661475	0.	0.002591707747176127
1.6180005695200173	0.0018640979220794513	0.002485402267829776	0.0021434730569281787	0.002181012497873574	0.0013369996974725244	0.	0.002570735184398827
1.6195921824658581	0.0018511935976410325	0.00246582127375817	0.002127553816127681	0.002164672718718975	0.0013267393546113832	0.	0.002549939119752435
1.6211837954116985	0.001838374203643393	0.0024463976214447094	0.0021117524554679183	0.0021484556086333257	0.001316560247367292	0.	0.0025293179909809866
1.6227754083575392	0.0018256392467568656	0.0024271300233622258	0.002096068115728742	0.002132360252472141	0.0013064617058487706	0.	0.00250887025048615
1.6243670213033798	0.0018129882353991934	0.002408017202552152	0.002080499943577922	0.0021163857416573043	0.0012964430659323815	0.	0.002488594365181332
1.6259586342492205	0.001800420679749605	0.002389057892542649	0.0020650470915414025	0.0021005311741376168	0.0012865036692109159	0.	0.0024684888163475083
1.6275502471950611	0.0017879360917667268	0.0023702508372663734	0.002049708717970752	0.002084795654347569	0.0012766428629430362	0.	0.0024485520994898357
1.6291418601409018	0.0017755339852031733	0.0023515947909779743	0.0020344839870116904	0.0020691782931687463	0.0012668600000031915	0.	0.0024287827241969377
1.6307334730867424	0.0017632138756199537	0.002333088518173326	0.0020193720685735203	0.002053678207888836	0.0012571544388306924	0.	0.002409179214000544
1.632325086032583	0.001750975280401528	0.0023147307935099132	0.002004372138296847	0.0020382945221634778	0.0012475255433819226	0.	0.0023897401062374997
1.6339166989784237	0.0017388177187683356	0.0022965204017239343	0.001989483377521562	0.0020230263659744034	0.0012379726830798582	0.	0.002370463951911755
1.6355083119242644	0.0017267407117912501	0.0022784561375538484	0.0019747049732560477	0.0020078728755920437	0.001228495232767077	0.	0.0023513493155605247
1.6370999248701048	0.001714743782402449	0.002260536805658641	0.001960036118145038	0.0019928331935342523	0.001219092572655349	0.	0.0023323947751181353
1.6386915378159455	0.0017028264554085444	0.0022427612205408727	0.001945476010438324	0.0019779064685280113	0.0012097640882803057	0.	0.002313598921785268
1.640283150761786	0.00169098825750212	0.002225128206467578	0.001931023853959221	0.001963091855470449	0.0012005091704529692	0.	0.0022949603598962495
1.641874763707627	0.0016792287172718687	0.0022076365973931833	0.0019166788580724046	0.0019483885153882565	0.001191327215212855	0.	0.0022764777067894263
1.6434663766534674	0.0016675473652129642	0.0021902852368817635	0.001902440237651992	0.0019337956153998336	0.001182217623781506	0.	0.002258149592678034
1.6450579895993078	0.0016559437337389823	0.002173072978031128	0.001888307213051797	0.001919312328675549	0.0011731798025172958	0.	0.0022399746605246407
1.6466496025451485	0.0016444173571886014	0.002155998683396498	0.0018742790100713474	0.0019049378344003672	0.0011642131628688708	0.	0.002221951565913367
1.6482412154909896	0.0016329677718368765	0.0021390612249149238	0.0018603548599261288	0.0018906713177329754	0.0011553171213300102	0.	0.0022040789769256375
1.6498328284368298	0.001621594515902632	0.0021222594838298066	0.001846533999215068	0.0018765119697690645	0.0011464910993954447	0.	0.0021863555740174317
1.6514244413826704	0.001610297129557097	0.0021055923506174824	0.0018328156698895549	0.001862458987501984	0.001137734523516019	0.	0.00216878004989709
1.653016054328511	0.001599075154931425	0.0020890587249115995	0.0018191991192215086	0.0018485115737845177	0.0011290468250542242	0.	0.0021513511094035857
1.6546076672743517	0.0015879281361236516	0.002072657515430988	0.0018056835997721393	0.0018346689372905818	0.0011204274402410298	0.	0.002134067469387853
1.6561992802201924	0.0015768556192070143	0.002056387639905579	0.0017922683693612313	0.0018209302924778589	0.001111875810133626	0.	0.002116927858595175
1.657790893166033	0.0015658571522342336	0.002040248025004755	0.0017789526910341968	0.0018072948595489456	0.0011033913805703801	0.	0.002099931017546278
1.6593825061118737	0.0015549322852456175	0.002024237606264521	0.001765735833032909	0.0017937618644143704	0.0010949736021298117	0.	0.0020830756984225535
1.6609741190577143	0.0015440805702735426	0.002008355328017128	0.00175261706876311	0.001780330538654365	0.0010866219300891722	0.	0.002066360664952362
1.6625657320035547	0.0015333015613483725	0.0019926001433182286	0.0017395956767632397	0.0017670001194818926	0.0010783358243804018	0.	0.002049784692295098
1.6641573449493954	0.0015225948145025456	0.0019769710138781453	0.0017266709406732433	0.001753769849704455	0.0010701147495511157	0.	0.0020333465669314255
1.6657489578952362	0.001511959887777058	0.001961466909991167	0.0017138421492054294	0.0017406389776884925	0.0010619581747222195	0.	0.0020170450865510093
1.6673405708410767	0.0015013963412229367	0.0019460868104654284	0.0017011085961101547	0.001727606757319949	0.001053865573547619	0.	0.002000879059941758
1.6689321837869173	0.001490903736908293	0.0019308297025548945	0.0016884695801482907	0.001714672447969961	0.0010458364241750992	0.	0.0019848473068834107
1.670523796732758	0.0014804816389186338	0.0019156945818902405	0.0016759244050578443	0.0017018353144563844	0.0010378702092041182	0.	0.0019689486580367105
1.6721154096785986	0.001470129613363371	0.001900680452411598	0.001663472379525453	0.0016890946270083536	0.0010299664156491924	0.	0.0019531819548399367
1.6737070226244395	0.0014598472283761997	0.00188578632629905	0.0016511128171535954	0.001676449661228539	0.0010221245348974559	0.	0.0019375460494007938
1.6752986355702797	0.0014496340541185042	0.0018710112239078587	0.0016388450364308504	0.0016638996980577177	0.0010143440626725318	0.	0.0019220398043937011
1.6768902485161201	0.0014394896627827668	0.00185635417370107	0.0016266683607028818	0.0016514440237391952	0.0010066244989953878	0.	0.0019066620929564292
1.6784818614619612	0.0014294136285926743	0.0018418142121823576	0.0016145821181393256	0.0016390819297816101	0.0009989653481449472	0.	0.0018914117985864825
1.6800734744078016	0.0014194055278064445	0.0018273903838322725	0.001602585641705694	0.0016268127129244405	0.0009913661186220417	0.	0.0018762878150412965
1.6816650873536672	0.0014094649496492117	0.0018130817596564524	0.0015906782835434557	0.0016146356900079283	0.0009838263327165097	0.	0.0018612890664635546
1.6832567002995078	0.0013995914715310715	0.0017988873948217659	0.0015788593822226912	0.0016025501640909246	0.0009763455046434101	0.	0.0018464144612924357
1.6848483132453485	0.0013897846675714918	0.0017848063432785895	0.0015671282740284068	0.0015905554361304382	0.000968923148084272	0.	0.001831662908174394
1.6864399261911889	0.0013800441221768433	0.0017708376807699837	0.0015554843108090074	0.0015786508234362558	0.0009615587880565873	0.	0.001817033340921944
1.68803153913703	0.0013703694217930453	0.001756980490695714	0.0015439268490578853	0.0015668356483722235	0.0009542519536153149	0.	0.0018025247031171925
1.6896231520828704	0.0013607601549036202	0.0017432338640467687	0.0015324552498834165	0.0015551092383215093	0.000947002177816713	0.	0.0017881359480150412
1.691214765028711	0.001351215912031644	0.0017295968993445284	0.00152106887898037	0.0015434709256515352	0.0009398089976833884	0.	0.001773866038451429
1.6928063779745517	0.0013417362857375199	0.0017160687025784902	0.0015097671065987099	0.0015319200476798416	0.0009326719541683164	0.	0.0017597139467480786
1.6943979909203921	0.001332320870619366	0.001702648387145553	0.0014985493075161433	0.0015204559466404813	0.000925590592121165	0.	0.001745678654622127
1.6959896038662328	0.0013229692633114076	0.0016893350737872445	0.0014874148610069923	0.0015090779696476818	0.0009185644602526476	0.	0.0017317591530926432
1.6975812168120734	0.0013136810624848013	0.0016761278905324988	0.001476363150814676	0.0014977854686657405	0.0009115931111013897	0.	0.001717954442393384
1.6991728297579143	0.001304455868844128	0.0016630259726347278	0.0014653935651216712	0.0014865778004715619	0.0009046761009994139	0.	0.0017042635318807369
1.700764442703755	0.001295293285127415	0.0016500284625134637	0.0014545054965206488	0.0014754543266230831	0.0008978129900383009	0.	0.001690685439946302
1.7023560556495954	0.0012861929161034399	0.001637134509695407	0.001443698341985788	0.0014644144134258567	0.0008910033420367541	0.	0.0016772191939299227
1.703947668595436	0.0012771543685707683	0.001624343270756107	0.0014329715028443802	0.001453457431899267	0.0008842467245067083	0.	0.0016638638300323562
1.7055392815412764	0.0012681772513553889	0.001611653909260701	0.0014223243847477976	0.001442582757743682	0.0008775427086216497	0.	0.001650618393229435
1.707130894487117	0.0012592611753080589	0.0015990655957074393	0.0014117563976432882	0.0014317897713081581	0.000870890869183425	0.	0.0016374819371877789
1.7087225074329577	0.0012504057533027511	0.0015865775074699903	0.0014012669557457802	0.0014210778575571713	0.0008642907845906775	0.	0.0016244535241807957
1.7103141203787984	0.00124161060023323	0.0015741888287400035	0.0013908554775089082	0.0014104464060380483	0.0008577420368066034	0.	0.0016115322250048038
1.711905733324639	0.0012328753330104797	0.0015618987504716275	0.0013805213855981116	0.001399894810849353	0.000851244211327746	0.	0.0015987171188974188
1.7134973462704797	0.0012241995705598882	0.0015497064703252693	0.0013702641068617971	0.0013894224706082416	0.000844796897153003	0.	0.0015860072934560554
1.7150889592163203	0.0012155829338182452	0.0015376111926116054	0.0013600830723032732	0.0013790287884185705	0.0008383996867518633	0.	0.0015734018445570153
1.716680572162161	0.0012070250457301194	0.001525612128237171	0.0013499777170546301	0.001368713171839849	0.0008320521760350208	0.	0.0015608998762762201
1.7182721851080016	0.0011985255312443111	0.0015137084946493314	0.0013399474803468792	0.001358475032853954	0.0008257539643227154	0.	0.001548500500809464
1.719863798053842	0.001190084017310942	0.0015018995157822814	0.0013299918054841039	0.0013483137878356724	0.0008195046543155531	0.	0.0015362028383951762
1.7214554109996827	0.0011817001328773128	0.0014901844220034162	0.0013201101398159568	0.001338228857520777	0.0008133038520643592	0.	0.0015240060172365749
1.7230470239455231	0.0011733735088834255	0.0014785624500587944	0.0013103019347099213	0.001328219666974094	0.0008071511669401467	0.	0.001511909173424835
1.7246386368913638	0.0011651037782595042	0.0014670328430218139	0.0013005666455246144	0.001318285645560348	0.0008010462116060176	0.	0.0014999114508639074
1.7262302498372049	0.0011568905759198258	0.0014555948502398288	0.0012909037315825536	0.0013084262269117389	0.0007949886019870058	0.	0.0014880120011952422
1.7278218627830453	0.001148733538760268	0.0014442477272817063	0.0012813126561437732	0.001298640848898653	0.0007889779572417808	0.	0.0014762099837232867
1.729413475728886	0.0011406323056523762	0.001432990735886997	0.0012717928863790382	0.0012889289535992104	0.0007830138997340917	0.	0.0014645045653423046
1.7310050886747264	0.0011325865174402323	0.0014218231439137468	0.0012623438933431173	0.0012792899872684578	0.0007770960550049764	0.	0.0014528949204637303
1.732596701620567	0.0011245958169342095	0.0014107442252879682	0.0012529651519480414	0.001269723400308819	0.0007712240517435779	0.	0.001441380230943313
1.7341883145664077	0.0011166598489076693	0.0013997532599534718	0.0012436561409380111	0.0012602286472407137	0.0007653975217607564	0.	0.0014299596860111953
1.7357799275122483	0.0011087782600911432	0.0013888495338214	0.0012344163428622216	0.0012508051866723076	0.0007596160999614335	0.	0.001418632482200732
1.737371540458089	0.0011009506991678355	0.0013780323387204562	0.0012252452440489083	0.0012414524812706558	0.0007538794243161821	0.	0.0014073978232779206
1.7389631534039296	0.0010931768167676994	0.001367300972347683	0.0012161423345801747	0.0012321699977316802	0.0007481871358356303	0.	0.0013962549201732687
1.7405547663497702	0.0010854562654631535	0.0013566547382197075	0.0012071071082653774	0.0012229572067518775	0.000742538878543081	0.	0.001385202990913091
1.742146379295611	0.0010777886997632214	0.0013460929456242687	0.0011981390626165213	0.0012138135829991505	0.0007369342994479066	0.	0.001374241260551827
1.7437379922414515	0.0010701737761080296	0.001335614909571701	0.0011892376988218959	0.0012047386050843224	0.000731373048519975	0.	0.0013633689611044048
1.7453296051872922	0.0010626111528639186	0.0013252199507476372	0.0011804025217212709	0.0011957317555321904	0.0007258547786631385	0.	0.0013525853314810665
1.7469212181331328	0.0010551004903167746	0.0013149073954653529	0.001171633039780321	0.0011867925207530198	0.0007203791456889258	0.	0.0013418896174202189
1.7485128310789735	0.001047641450666978	0.00130467657561877	0.0011629287650662748	0.0011779203910153456	0.0007149458082924186	0.	0.0013312810714248657
1.750104444024814	0.0010402336980238197	0.0012945268286363735	0.0011542892132223683	0.0011691148604170284	0.0007095544280256868	0.	0.0013207589526969433
1.7516960569706546	0.001032876898398847	0.0012844574974340095	0.001145713903442781	0.0011603754268575993	0.0007042046692730126	0.	0.0013103225270741986
1.7532876699164952	0.0010255707197010674	0.0012744679303705417	0.0011372023584492988	0.0011517015920113212	0.0006988961992268612	0.	0.0012999710669676819
1.7548792828623356	0.001018314831729291	0.0012645574812004082	0.001128754104465465	0.0011430928612983604	0.0006936286878618881	0.	0.001289703851298083
1.7564708958081765	0.0010111089061674004	0.00125472550903034	0.0011203686711930899	0.0011345487438591008	0.0006884018079118219	0.	0.0012795201654349259
1.758062508754017	0.0010039526165774874	0.0012449713782732865	0.0011120455917870854	0.0011260687525256182	0.0006832152348442584	0.	0.0012694193011343992
1.7596541216998576	0.0009968456383939292	0.0012352944586052034	0.001103784402832867	0.0011176524037955996	0.0006780686468376225	0.	0.0012594005564802186
1.7612457346456982	0.0009897876489164989	0.0012256941249198618	0.0010955846443205977	0.0011092992178052164	0.00067296172475667	0.	0.0012494632358222382
1.7628373475915389	0.0009827783273047017	0.001216169757286027	0.00108744585962291	0.0011010087183026707	0.0006678941521295955	0.	0.001239606649718041
1.7644289605373795	0.0009758173545707422	0.0012067207409038518	0.0010793675954704673	0.0010927804326214979	0.0006628656151240477	0.	0.0012298301148732217
1.7660205734832202	0.0009689044135728697	0.0011973464660617699	0.0010713494019282833	0.001084613891654263	0.0006578758025245494	0.	0.0012201329540843298
1.7676121864290608	0.0009620391890094696	0.0011880463280942906	0.001063390832372691	0.0010765086298274752	0.0006529244057096875	0.	0.0012105144961808794
1.7692037993749015	0.0009552213674121548	0.0011788197273391824	0.0010554914434683124	0.0010684641850740111	0.0006480111186287673	0.	0.0012009740759673637
1.7707954123207421	0.0009484506371382225	0.0011696660690964718	0.001047650795144218	0.001060480098809007	0.0006431356377804938	0.	0.0011915110341688562
1.7723870252665825	0.0009417266883652745	0.001160584763585894	0.0010398684505716473	0.0010525559159028212	0.0006382976621893586	0.	0.0011821247173732276
1.7739786382124234	0.0009350492130837154	0.0011515752259060915	0.0010321439761403282	0.001044691184656635	0.0006334968933846148	0.	0.0011728144779764279
1.7755702511582638	0.0009284179050892482	0.001142636875993624	0.001024476941436493	0.0010368854567767711	0.000628733035377583	0.	0.0011635796741280972
1.7771618641041045	0.0009218324599776801	0.0011337691385832536	0.0010168669192205642	0.001029138287350021	0.0006240057946412681	0.	0.0011544196696777382
1.7787534770499451	0.000915292575135525	0.0011249714431656294	0.001009313485402829	0.0010214492348177347	0.0006193148800870307	0.	0.0011453338341190931
1.7803450899957858	0.0009087979497357653	0.001116243223950249	0.0010018162190238882	0.001013817860952459	0.0006146600030449485	0.	0.0011363215425395387
1.7819367029416264	0.000902348284728876	0.001107583919823146	0.000994374702230249	0.0010062437308322968	0.0006100408772423846	0.	0.0011273821755659
1.7835283158874669	0.0008959432828360487	0.0010989929743099522	0.0009869885202532765	0.0009987264128170708	0.0006054572187821072	0.	0.0011185151193126605
1.7851199288333077	0.0008895826485424161	0.001090469835534928	0.00097965726138698	0.0009912654785234377	0.0006009087461227128	0.	0.0011097197653302936
1.7867115417791484	0.0008832660880905343	0.0010820139561844228	0.0009723805169664564	0.000983860502801601	0.0005963951800577359	0.	0.0011009955105554057
1.7883031547249888	0.0008769933094715426	0.0010736247934671733	0.0009651578813463441	0.0009765110637111295	0.0005919162436956627	0.	0.0010923417572585468
1.7898947676708294	0.0008707640224197537	0.001065301809076264	0.0009579889518786896	0.0009692167424965387	0.0005874716624385678	0.	0.0010837579129946704
1.79148638061667	0.0008645779384035142	0.0010570444691529303	0.000950873328891908	0.0009619771235644241	0.0005830611639636015	0.	0.0010752433905546232
1.7930779935625107	0.00085843477061995	0.0010488522442475023	0.0009438106156698818	0.0009547917944597663	0.0005786844782029405	0.	0.0010667976079143744
1.7946696065083514	0.0008523342374362277	0.0010407246145036878	0.0009368004226774117	0.0009476603501995303	0.0005743413400346605	0.	0.0010584199936954405
1.7962612194541918	0.0008462760605548527	0.0010326610668212439	0.0009298423652731613	0.0009405823909231594	0.000570031487812009	0.	0.0010501099841530982
1.7978528324000325	0.0008402599496304182	0.0010246610716086208	0.0009229360447870912	0.0009335575024801708	0.0005657546512836158	0.	0.0010418669986545727
1.7994444453458731	0.0008342856246991627	0.0010167241166926047	0.0009160810761161739	0.0009265852847411929	0.0005615105692082477	0.	0.001033690475444286
1.801036058291714	0.0008283528074876471	0.0010088496941274637	0.000909277077008611	0.0009196653405991269	0.0005572989825028965	0.	0.0010255798577147584
1.8026276712375546	0.0008224612214064594	0.0010010373001602773	0.000902523668042636	0.0009127972759488143	0.0005531196342237606	0.	0.0010175345935599413
1.8042192841833953	0.0008166105915424088	0.0009932864351951324	0.0008958204726073422	0.0009059806996635696	0.0005489722695493338	0.	0.0010095541359308909
1.8058108971292357	0.0008108006446503233	0.0009855966037579373	0.0008891671168812213	0.0008992152235727563	0.0005448566357596305	0.	0.0010016379425885238
1.8074025100750764	0.0008050311091468842	0.0009779673144630044	0.0008825632298124197	0.0008925004624411197	0.0005407724822206734	0.	0.000993785476060638
1.808994123020917	0.0007993017151021273	0.000970398079977169	0.000876008443099817	0.0008858360339454926	0.0005367195603640475	0.	0.0009859962035964544
1.8105857359667576	0.0007936121942319856	0.0009628884169863533	0.0008695023911714327	0.0008792215586530112	0.0005326976236701634	0.	0.0009782695971228032
1.812177348912598	0.0007879622798916297	0.0009554378461629657	0.0008630447111666851	0.0008726566600013805	0.0005287064276508649	0.	0.0009706051332011436
1.8137689618584387	0.000782351707066775	0.0009480458921302565	0.0008566350429149928	0.0008661409642751115	0.0005247457298306778	0.	0.0009630022929835532
1.8153605748042794	0.0007767802123665277	0.0009407120834304734	0.000850273028917729	0.0008596741005853052	0.0005208152897305989	0.	0.0009554605621711297
1.81695218775012	0.0007712475340166189	0.000933435952492203	0.0008439583143282801	0.0008532557008492546	0.0005169148688498786	0.	0.0009479794309710011
1.8185438006959607	0.0007657534118509501	0.0009262170355967978	0.0008376905469328713	0.0008468853997679545	0.0005130442306497714	0.	0.0009405583940551672
1.8201354136418013	0.0007602975873038393	0.0009190548728464511	0.0008314693771317428	0.0008405628348062799	0.000509203140536008	0.	0.0009331969505180768
1.821727026587642	0.0007548798034035215	0.000911949008132352	0.0008252944579201212	0.0008342876461725171	0.0005053913658424592	0.	0.0009258946038369153
1.8233186395334826	0.0007494998047631868	0.0009048989891022213	0.000819165444869542	0.0008280594767963767	0.0005016086758133895	0.	0.0009186508618298341
1.8249102524793233	0.0007441573375746304	0.0008979043671292458	0.0008130819961086229	0.00082187797231053	0.0004978548415888136	0.	0.0009114652366168788
1.8265018654251641	0.0007388521496000732	0.0008909646972806651	0.0008070437723052657	0.000815742781028659	0.0004941296361867761	0.	0.0009043372445790297
1.8280934783710046	0.0007335839901646134	0.000884079538286695	0.0008010504366479034	0.0008096535539266014	0.0004904328344874	0.	0.0008972664063199845
1.8296850913168452	0.0007283526101483878	0.0008772484525099961	0.0007951016548268144	0.0008036099446217155	0.0004867642132171221	0.	0.0008902522466260531
1.8312767042626854	0.0007231577619791757	0.0008704710059141532	0.0007891970950165471	0.0007976116093528328	0.00048312355093244774	0.	0.0008832942944279945
1.8328683172085263	0.0007179991996253463	0.0008637467680351413	0.0007833364278577416	0.0007916582069614191	0.00047951062800487276	0.	0.0008763920827635143
1.834459930154367	0.0007128766785873975	0.0008570753119498674	0.0007775193264387161	0.0007857493988714339	0.0004759252266042897	0.	0.000869545148737949
1.8360515431002074	0.0007077899558907383	0.0008504562142468287	0.000771745466277878	0.0007798848490699762	0.0004723671306842359	0.	0.0008627530334877011
1.837643156046048	0.0007027387900782223	0.0008438890549968452	0.00076601452530638	0.0007740642240882004	0.000468836125966458	0.	0.0008560152821427323
1.839234768991889	0.0006977229412019233	0.0008373734177236007	0.0007603261838500617	0.0007682871929814616	0.00046533199992536823	0.	0.0008493314437901219
1.8408263819377293	0.0006927421708168755	0.0008309088893747893	0.0007546801246122027	0.0007625534273122446	0.0004618545417732278	0.	0.0008427010714372701
1.84241799488357	0.0006877962419722118	0.0008244950602933306	0.0007490760326562542	0.0007568626011286872	0.0004584035424457349	0.	0.0008361237219766285
1.8440096078294108	0.0006828849192037858	0.0008181315241882444	0.0007435135953879671	0.0007512143909478722	0.0004549787945856711	0.	0.0008295989561483614
1.8456012207752515	0.0006780079685272079	0.000811817878107416	0.0007379925025393392	0.0007456084757361662	0.0004515800925302256	0.	0.0008231263385065914
1.8471928337210919	0.0006731651574297781	0.0008055537224089923	0.0007325124461507752	0.0007400445368919112	0.00044820723229543717	0.	0.000816705437384285
1.8487844466669325	0.0006683562548632102	0.0007993386607334049	0.000727073120554404	0.0007345222582252549	0.0004448600115614576	0.	0.0008103358248569548
1.8503760596127732	0.0006635810312358584	0.0007931722999761561	0.0007216742223572509	0.000729041325941643	0.0004415382296589655	0.	0.0008040170767103349
1.8519676725586136	0.0006588392584053256	0.0007870542502603276	0.0007163154504255895	0.0007236014286234431	0.00043824168755495407	0.	0.0007977487724054661
1.8535592855044543	0.0006541307096708177	0.000780984124909396	0.0007109965058660284	0.0007182022572113101	0.0004349701878380572	0.	0.0007915304950447609
1.8551508984502951	0.000649455159765783	0.0007749615404204833	0.0007057170920116078	0.0007128435049867511	0.0004317235347058294	0.	0.0007853618313389023
1.8567425113961358	0.0006448123848502698	0.0007689861164378914	0.0007004769144039743	0.0007075248675548389	0.00042850153394977537	0.	0.0007792423715742942
1.858334124341976	0.0006402021625036914	0.0007630574757260824	0.0006952756807780916	0.0007022460428264988	0.00042530399294283546	0.	0.0007731717095798122
1.859925737287817	0.0006356242717168915	0.0007571752441441525	0.0006901131010451021	0.0006970067310004221	0.0004221307206247988	0.	0.0007671494426943529
1.8615173502336577	0.0006310784928852168	0.0007513390506194849	0.0006849888872771106	0.0006918066345470495	0.0004189815274894547	0.	0.0007611751717355127
1.8631089631794984	0.0006265646078004178	0.0007455485271221345	0.0006799027536912674	0.0006866454581900041	0.0004158562255716459	0.	0.0007552485009667583
1.8647005761253386	0.0006220823996442397	0.0007398033086390484	0.0006748544166338002	0.0006815229088903866	0.000412754628433577	0.	0.000749369038066935
1.8662921890711792	0.000617631652979508	0.0007341030331493036	0.0006698435945641539	0.000676438695829015	0.00040967655115203274	0.	0.000743536394098834
1.86788380201702	0.000613212153744067	0.0007284473415979199	0.0006648700080399286	0.00067139253038942	0.00040662181030507447	0.	0.0007377501834776499
1.8694754149628605	0.00060882368924285	0.0007228358778722729	0.0006599333797010875	0.0006663841261424356	0.0004035902239597998	0.	0.0007320100239415683
1.8710670279087012	0.0006044660481402536	0.0007172682887767383	0.0006550334342550103	0.0006614131988280805	0.00040058161165959754	0.	0.0007263155365206938
1.8726586408545418	0.0006001390204537238	0.0007117442240082036	0.0006501698984606861	0.0006564794663408654	0.0003975957944111897	0.	0.0007206663455080063
1.8742502538003825	0.0005958423975447194	0.0007062633361314226	0.0006453425011138075	0.0006515826487112712	0.0003946325946719832	0.	0.0007150620784283264
1.875841866746223	0.0005915759721131935	0.0007008252805562297	0.000640550973032358	0.0006467224680919059	0.0003916918363390527	0.	0.0007095023660101553
1.8774334796920638	0.000587339538189386	0.0006954297155123142	0.0006357950470406047	0.0006418986487401325	0.0003887733447350905	0.	0.0007039868421559316
1.8790250926379044	0.0005831328911263453	0.0006900763020263904	0.0006310744579554723	0.0006371109170020445	0.000385876946597778	0.	0.0006985151439135705
1.880616705583745	0.0005789558275931115	0.0006847647038981225	0.0006263889425707343	0.0006323590012974313	0.0003830024700663359	0.	0.0006930869114477379
1.8822083185295857	0.0005748081455671929	0.0006794945876774465	0.0006217382396431056	0.0006276426321031004	0.00038014974467123546	0.	0.0006877017880115833
1.8837999314754263	0.0005706896443277784	0.0006742656226413543	0.0006171220898778793	0.0006229615419383037	0.0003773186013210219	0.	0.0006823594199187742
1.885391544421267	0.0005666001244481159	0.0006690774807708795	0.000612540235913911	0.0006183154653485222	0.0003745088722914654	0.	0.0006770594565158341
1.8869831573671074	0.0005625393877877067	0.0006639298367283251	0.0006079924223094952	0.0006137041388901446	0.00037172039121336246	0.	0.0006718015501545273
1.8885747703129483	0.0005585072374870581	0.000658822367835333	0.0006034783955289046	0.0006091273011160344	0.00036895299306172137	0.	0.0006665853561650552
1.8901663832587885	0.0005545034779581778	0.0006537547540500608	0.0005989979039271367	0.000604584692559253	0.0003662065141436796	0.	0.0006614105328290185
1.8917579962046291	0.0005505279148792059	0.0006487266779453981	0.0005945506977370415	0.0006000760557188424	0.0003634807920875391	0.	0.0006562767413520281
1.8933496091504698	0.0005465803551862341	0.0006437378246865168	0.0005901365290542504	0.0005956011350440284	0.00036077566583147234	0.	0.000651183645838037
1.8949412220963104	0.0005426606070671308	0.000638787882010187	0.0005857551518245773	0.0005911596769210806	0.0003580909756126859	0.	0.0006461309132634611
1.8965328350421513	0.000538768479953763	0.0006338765402023273	0.0005814063218296424	0.0005867514296566623	0.0003554265629565693	0.	0.0006411182134501951
1.898124447987992	0.0005349037845146639	0.0006290034920766049	0.0005770897966731127	0.0005823761434642963	0.0003527822706645305	0.	0.0006361452190412171
1.8997160609338326	0.0005310663326497084	0.0006241684329546093	0.0005728053357680216	0.0005780335704502168	0.000350157942805276	0.	0.0006312116054738192
1.9013076738796733	0.0005272559374806692	0.0006193710606425482	0.0005685527003222284	0.00057372346459821	0.0003475534247021124	0.	0.0006263170509555431
1.9028992868255137	0.0005234724133462683	0.0006146110754129456	0.0005643316533262085	0.0005694455817554908	0.0003449685629234383	0.	0.0006214612364389242
1.9044908997713543	0.00051971557579455	0.000609888179982408	0.0005601419595393427	0.0005651996796190671	0.0003424032052725909	0.	0.000616643845596842
1.9060825127171948	0.000515985241575137	0.0006052020794908099	0.0005559833854762993	0.000560985517721114	0.0003398572007760719	0.	0.0006118645647970585
1.9076741256630356	0.0005122812286339345	0.00060055248148351	0.0005518556993947404	0.0005568028574154532	0.00033733039967459577	0.	0.000607123083080266
